Rotation of delta Scuti Stars in the Open Clusters NGC1817 and NGC7062

We report results of spectroscopic and photometric observations of ten delta Scuti stars and one eclipsing binary in the open cluster NGC1817, and of ten delta Scuti stars and two other variables in the open cluster NGC7062. For all targets in NGC1817 and for three targets in NGC7062, the radial velocity and projected rotational velocity are determined. For all stars, the effective temperature and surface gravity is measured. Two delta Scuti stars, NGC1817-V1 and NGC7062-V1, and the eclipsing binary, NGC1817-V18, are discovered to be single-lined spectroscopic binaries. The eclipsing binary delta Scuti star NGC1817-V4 is discovered to be a double-lined spectroscopic binary. All delta Scuti stars which we observed spectroscopically are found to be moderate or fast rotators.

==> Table_3.txt <==

                                                      Table 3

The equatorial coordinates for the epoch 2000, the individual measurements in uvby beta filters with uncertainties, and 
          the m1 and c1 Stromgren photometric indices for stars in the field of the open cluster NGC 7062. 

 ID h  m  s      d  m  s     	 y          y_err    b          b_err    v          v_err    u          u_err     m1        c1        Beta
--------------------------------------------------------------------------------------------------------------------------------------------
  1 21 23 19.40  46 20 23.40 	 16.06634   0.02094  16.93745   0.02374  18.13085   0.01982  19.83237   0.01201   0.32228   0.50813   2.6209
  2 21 23 30.40  46 20 23.30 	 18.56406   0.25625  19.77171   0.49634  21.24377   0.33552  23.19751   0.25827   0.26441   0.48168   2.6488
  3 21 23 24.80  46 20 24.00 	 18.22836   0.01095  18.95069   0.00254  19.92483   0.02583  21.21990   0.05358   0.25181   0.32093   2.4785
  4 21 23 30.10  46 20 23.80 	 14.74015   0.00746  16.07453   0.00929  18.14339   0.00521  20.63996   0.02906   0.73447   0.42772   2.6176
  5 21 23 44.00  46 20 22.60 	 20.32905   0.04104  21.05402   0.04100  22.03680   0.19000  22.65420   0.07854   0.25781  -0.36538  51.2870
  6 21 23 37.70  46 20 23.50 	 16.04591   0.00961  17.40760   0.00974  19.45415   0.01025  22.00669   0.05095   0.68488   0.50598   2.5726
  7 21 23 34.90  46 20 24.40 	 19.05011   0.01773  19.92885   0.01196  21.13798   0.06027  22.62409   0.09253   0.33039   0.27698   2.7539
  8 21 23 24.70  46 20 25.90 	 19.68287   0.25941  20.39310   0.33120  21.44122   0.22068  22.18146   0.10618   0.33790  -0.30789  51.3117
  9 21 23 38.90  46 20 25.10 	 20.58675   0.13530  21.89026   0.25750  22.95068   0.20353  24.16245   0.33306  -0.24310   0.15136  51.8297
 10 21 23 28.10  46 20 26.40 	 20.19483   0.11177  21.20552   0.14495  22.09104   0.17849  23.58940   0.12653  -0.12517   0.61285  51.3945
 11 21 23 42.40  46 20 25.10 	 18.93928   0.13295  19.89937   0.30868  20.81879   0.23508  21.87130   0.32047  -0.04067   0.13309   1.8397
 12 21 23 25.50  46 20 27.00 	 17.35240   0.01150  18.00090   0.00601  18.75174   0.00937  20.04250   0.00310   0.10233   0.53992   2.6444
 13 21 23 37.10  46 20 25.90 	 18.94937   0.03076  19.69375   0.05210  20.64556   0.06594  22.07120   0.02357   0.20743   0.47383   3.0773
 14 21 23 42.30  46 20 25.50 	 17.66977   0.05358  18.28905   0.03422  19.03728   0.03863  20.30727   0.01251   0.12896   0.52176   2.6655
 15 21 23 21.90  46 20 27.80 	 19.16994   0.01213  19.85968   0.03573  20.68992   0.03590  22.07252   0.04415   0.14051   0.55235   2.9607
 16 21 23 35.40  46 20 27.50 	 18.95204   0.02718  19.81294   0.00602  21.14550   0.05628  22.75404   0.04527   0.47165   0.27599  51.3024
 17 21 23 36.70  46 20 28.70 	 19.15767   0.03133  19.96038   0.05787  20.77318   0.06659  22.09631   0.04702   0.01008   0.51034  51.3429
 18 21 23 42.90  46 20 28.60 	 19.93140   0.08015  21.00690   0.12103  21.76666   0.03648  23.27686   0.28142  -0.31574   0.75043  51.4524
 19 21 23 18.40  46 20 31.40 	 19.59473   0.02826  20.70219   0.01913  22.10735   0.18856  23.71059   0.21916   0.29769   0.19809  51.2510
 20 21 23 23.30  46 20 31.10 	 18.79801   0.01088  19.52439   0.04515  20.59155   0.02522  22.00293   0.03573   0.34077   0.34424   2.6834
 21 21 23 12.60  46 20 32.60 	 18.59070   0.01141  19.42620   0.01400  20.39216   0.04059  21.91827   0.03059   0.13045   0.56015   2.6234
 22 21 23 28.50  46 20 31.80 	 16.09399   0.00326  16.75730   0.00943  17.64682   0.00234  18.91014   0.00985   0.22621   0.37380   2.6118
 23 21 23 29.70  46 20 31.80 	 19.64338   0.03378  20.52241   0.04329  21.39329   0.06853  22.84003   0.03986  -0.00815   0.57586  51.3530
 24 21 23 10.80  46 20 33.60 	 19.66330   0.00552  20.68305   0.05684  21.41388   0.04492  22.65715   0.07303  -0.28893   0.51245  51.3087
 25 21 23 44.70  46 20 30.30 	 19.28293   0.01008  20.15708   0.09364  21.09978   0.04710  22.48599   0.11333   0.06856   0.44351   1.6816
 26 21 23 38.50  46 20 31.60 	 13.75621   0.00461  14.26030   0.00364  14.91437   0.00312  16.09723   0.00662   0.14999   0.52879   2.6793
 27 21 23 27.90  46 20 33.00 	 19.49421   0.11958  20.17601   0.13872  21.29426   0.03048  23.14933   0.13362   0.43645   0.73682   2.5621
 28 21 23 27.90  46 20 33.20 	 18.11440   0.01425  18.87250   0.00081  19.88825   0.01199  21.33838   0.03310   0.25765   0.43438   2.7428
 29 21 23 19.50  46 20 34.20 	 18.59232   0.01806  19.28604   0.03146  20.18396   0.02078  21.46099   0.01278   0.20419   0.37912   2.8568
 30 21 23 26.90  46 20 33.80 	 17.75668   0.00270  18.42154   0.01148  19.22285   0.00100  20.43445   0.01951   0.13646   0.41028   2.6590
 31 21 23 16.80  46 20 34.90 	 19.68039   0.06400  20.37027   0.09143  21.16840   0.09583  22.53320   0.06133   0.10825   0.56668  51.2832
 32 21 23 34.70  46 20 33.50 	 17.29134   0.45584  18.10882   0.37696  18.94097   0.51474  20.67615   1.07318   0.01466   0.90304  50.8224
 33 21 23 15.00  46 20 35.90 	 19.88703   0.07208  20.64377   0.07982  21.58200   0.16162  23.02997   0.10126   0.18149   0.50974  51.4420
 34 21 23 38.60  46 20 33.60 	 99.99900   0.00000  17.12532   0.37806  99.99900   0.00000  99.99900   0.00000  99.99900  99.99900  99.9990
 35 21 23 34.80  46 20 34.40 	 15.34236   0.02115  15.62039   0.00728  16.08413   0.01185  17.51628   0.01365   0.18572   0.96841   2.9304
 36 21 23 21.10  46 20 36.00 	 19.67825   0.05621  20.45807   0.01412  21.48900   0.07298  22.80261   0.06807   0.25111   0.28268  51.3244
 37 21 23 29.70  46 20 35.40 	 19.80551   0.04003  20.74495   0.02633  21.86570   0.16126  23.57856   0.02838   0.18130   0.59212  51.3027
 38 21 23 15.00  46 20 37.10 	 18.91755   0.03405  19.52970   0.07258  20.39937   0.10303  21.65471   0.05297   0.25752   0.38568   2.4789
 39 21 23 13.60  46 20 37.50 	 14.67671   0.00600  15.06396   0.00538  15.58257   0.00573  17.23315   0.00822   0.13135   1.13197   2.8838
 40 21 23 17.30  46 20 37.90 	 16.92489   0.00910  17.65144   0.00798  18.96239   0.00312  20.55065   0.00395   0.58440   0.27731   2.5531
 41 21 23 14.00  46 20 38.60 	 19.30460   0.03982  20.05954   0.07434  20.93855   0.06853  21.85031   0.08174   0.12406   0.03277  51.3901
 42 21 23 30.50  46 20 37.70 	 19.25561   0.04012  20.08914   0.05060  21.12628   0.08400  22.53396   0.06806   0.20360   0.37055  51.3234
 43 21 23 10.70  46 20 39.80 	 19.32479   0.00784  20.20461   0.04937  21.41023   0.05537  22.77251   0.07470   0.32580   0.15666  99.9990
 44 21 23 45.10  46 20 36.50 	 16.43874   0.00087  17.32337   0.01120  18.50520   0.00553  20.16444   0.00746   0.29720   0.47741   2.5742
 45 21 23 34.40  46 20 38.60 	 18.06194   0.01041  18.82752   0.00882  19.75379   0.02072  21.15000   0.01058   0.16069   0.46995   2.5721
 46 21 23 15.50  46 20 40.50 	 13.97162   0.00069  14.30250   0.00594  14.74708   0.00590  16.32660   0.00815   0.11371   1.13492   2.8863
 47 21 23 26.60  46 20 39.60 	 19.65369   0.03881  20.23718   0.03399  21.28651   0.03186  22.73057   0.09680   0.46585   0.39472   2.9784
 48 21 23 29.00  46 20 40.30 	 19.06570   0.01209  20.02049   0.03922  20.82502   0.31664  99.99900   0.00000  -0.15025  99.99900   2.4046
 49 21 23 45.50  46 20 38.80 	 19.17412   0.02331  20.09231   0.04072  20.91859   0.05965  22.45231   0.04510  -0.09192   0.70745   2.6176
 50 21 23 28.90  46 20 40.70 	 17.32114   0.00648  17.95725   0.00616  18.75149   0.03430  19.91760   0.01963   0.15812   0.37189   2.6573
 51 21 23 27.40  46 20 41.00 	 19.49054   0.02771  20.35287   0.03875  21.25398   0.03388  22.91665   0.17360   0.03879   0.76157   2.9768
 52 21 23 30.90  46 20 41.80 	 18.94254   0.02379  19.96129   0.03997  21.26999   0.01934  22.98776   0.05984   0.28996   0.40908   2.7324
 53 21 23 26.90  46 20 42.40 	 17.21787   0.01453  17.86131   0.00568  18.58716   0.00636  19.79541   0.00754   0.08241   0.48241   2.6663
 54 21 23 34.70  46 20 42.10 	 99.99900   0.00000  20.89221   0.09695  22.10651   0.03693  23.20863   0.00500  99.99900  -0.11218  51.2592
 55 21 23 13.90  46 20 44.40 	 17.95216   0.02211  18.63887   0.02065  19.52730   0.02167  20.76840   0.02522   0.20172   0.35267   2.6537
 56 21 23 26.00  46 20 43.40 	 18.91216   0.01832  19.68237   0.04231  20.61278   0.01300  22.33947   0.02593   0.16020   0.79628   2.9037
 57 21 23 20.30  46 20 44.40 	 19.49227   0.02235  20.32102   0.00047  21.31481   0.05595  22.70812   0.02782   0.16504   0.39951  51.3075
 58 21 23 43.20  46 20 42.70 	 18.94936   0.02204  19.77359   0.00993  20.65935   0.02351  22.10007   0.05833   0.06154   0.55495   2.4696
 59 21 23 41.20  46 20 43.00 	 19.12170   0.01422  19.98870   0.02416  21.14869   0.08083  22.59668   0.06007   0.29300   0.28799   2.4144
 60 21 23 13.70  46 20 45.90 	 17.93336   0.03463  18.69918   0.04112  19.74916   0.03016  21.19298   0.04855   0.28416   0.39384   2.0242
 61 21 23 15.20  46 20 45.90 	 17.80564   0.00976  18.42917   0.02447  19.20203   0.03982  20.43212   0.01854   0.14932   0.45723   2.6887
 62 21 23 37.40  46 20 43.90 	 19.53555   0.05529  20.54074   0.03389  21.90370   0.15846  23.48428   0.14472   0.35777   0.21762  51.3096
 63 21 23 35.40  46 20 44.30 	 18.15356   0.01713  18.82433   0.01535  19.72612   0.02540  20.97819   0.02065   0.23102   0.35028   2.5094
 64 21 23 24.40  46 20 45.70 	 19.94550   0.05224  20.88916   0.06925  21.91200   0.09726  23.68975   0.08450   0.07916   0.75492   1.9573
 65 21 23 20.60  46 20 46.90 	 19.79102   0.04442  20.96283   0.16558  23.17309   0.06152  24.25515   0.26288   1.03843  -1.12818  51.4934
 66 21 23 15.00  46 20 48.10 	 19.60353   0.06453  20.17762   0.30742  21.58269   0.58531  21.87164   1.06311   0.83098  -1.11612  51.3401
 67 21 23 23.00  46 20 48.10 	 18.72515   0.00069  19.38016   0.01373  20.17370   0.01185  21.31573   0.02255   0.13852   0.34850   2.6258
 68 21 23 37.30  46 20 48.60 	 19.43477   0.05976  20.32349   0.02018  21.20495   0.04642  22.74574   0.09790  -0.00726   0.65933  51.3211
 69 21 23 13.60  46 20 51.20 	 12.86325   0.00602  13.80364   0.00431  15.03825   0.00514  16.80321   0.00818   0.29421   0.53036   2.6021
 70 21 23 32.60  46 20 51.80 	 19.40358   0.03035  20.16033   0.11313  21.17411   0.03193  22.54731   0.03008   0.25702   0.35941   2.4022
 71 21 23 21.20  46 20 53.20 	 14.80665   0.00586  15.26438   0.00426  15.72052   0.00641  16.78106   0.00946  -0.00159   0.60439   2.6489
 72 21 23 18.20  46 20 53.60 	 17.08071   0.00571  17.78781   0.00672  18.64786   0.01013  19.92104   0.00627   0.15295   0.41313   2.6231
 73 21 23 43.30  46 20 51.40 	 19.54104   0.02823  20.54809   0.05550  21.35477   0.02050  22.74765   0.14393  -0.20037   0.58621  51.2623
 74 21 23 23.10  46 20 54.80 	 19.00149   0.01470  19.80775   0.02820  20.67599   0.05017  22.03151   0.02821   0.06198   0.48727   2.8668
 75 21 23 38.80  46 20 53.40 	 16.54151   0.00690  17.47535   0.00680  18.71212   0.01988  20.35705   0.01172   0.30293   0.40816   2.6104
 76 21 23 35.90  46 20 54.50 	 19.28162   0.02195  20.13076   0.08925  21.18759   0.06444  22.64455   0.08053   0.20770   0.40012  51.2505
 77 21 23 37.50  46 20 55.70 	 20.17954   0.08180  20.96536   0.09934  21.96913   0.11224  23.10900   0.08522   0.21796   0.13609   3.2862
 78 21 23 28.60  46 20 57.60 	 16.77231   0.00767  17.39271   0.00806  18.17746   0.00880  19.38532   0.00930   0.16435   0.42311   2.6596
 79 21 23 21.40  46 20 58.90 	 16.19915   0.00714  16.84357   0.00587  17.61333   0.00548  18.82220   0.01116   0.12533   0.43912   2.6359
 81 21 23 12.30  46 21  0.00 	 17.38516   0.01264  18.71128   0.00679  20.46567   0.03396  22.85512   0.02457   0.42827   0.63505   2.5767
 82 21 23 30.50  46 20 59.40 	 11.70947   0.00000  12.47356   0.03451  13.63138   0.04319  15.22760   0.00376   0.39373   0.43840  51.2609
 83 21 23 30.50  46 20 59.50 	 99.99900   0.00000  15.56509   0.70434  16.55147   0.13820  99.99900   0.00000  99.99900  99.99900  51.1658
 84 21 23 30.60  46 20 59.90 	 99.99900   0.00000  15.30992   0.00000  99.99900   0.00000  99.99900   0.00000  99.99900  99.99900  99.9990
 85 21 23 30.70  46 21  0.10 	 15.87466   0.80793  99.99900   0.00000  99.99900   0.00000  99.99900   0.00000  99.99900  99.99900  99.9990
 86 21 23 24.90  46 21  0.90 	 17.84012   0.01351  18.49315   0.00919  19.31083   0.01724  20.52286   0.00871   0.16465   0.39435   2.6686
 87 21 23 30.40  46 21  0.60 	 99.99900   0.00000  13.94906   0.00000  99.99900   0.00000  99.99900   0.00000  99.99900  99.99900  99.9990
 88 21 23 15.40  46 21  2.30 	 18.84207   0.02129  19.68065   0.00294  20.68377   0.02691  22.23220   0.07235   0.16454   0.54531   2.8127
 89 21 23 33.00  46 21  1.00 	 19.88700   0.04404  20.78678   0.11751  99.99900   0.00000  23.27877   0.11245  99.99900  99.99900   2.0824
 90 21 23 22.70  46 21  2.70 	 17.51233   0.00884  18.29245   0.01461  19.25334   0.01358  20.62538   0.01920   0.18077   0.41115   2.6682
 91 21 23 34.90  46 21  1.60 	 18.68860   0.01481  19.52445   0.00647  20.62661   0.04408  22.23758   0.05886   0.26630   0.50882   2.5809
 92 21 23 31.40  46 21  2.20 	 18.38396   0.03836  19.25345   0.04598  20.41334   0.11662  21.81824   0.04001   0.29040   0.24502   2.9305
 93 21 23 43.40  46 21  1.70 	 18.00078   0.07423  18.71729   0.08915  19.51754   0.08857  20.92212   0.09107   0.08375   0.60433   2.7462
 94 21 23 45.20  46 21  1.80 	 19.83991   0.04065  20.76235   0.03150  22.12470   0.14933  23.32808   0.67637   0.43990  -0.15896   1.6878
 95 21 23 43.40  46 21  2.10 	 18.78717   0.11831  20.26289   0.28502  21.27831   0.18964  22.84152   0.33059  -0.46031   0.54780  50.7446
 96 21 23 44.20  46 21  2.00 	 17.92721   0.01535  18.77558   0.00712  19.81591   0.02480  21.41846   0.01671   0.19195   0.56223   2.5771
 97 21 23 36.00  46 21  3.00 	 16.04062   0.00757  16.78893   0.00852  17.72251   0.00647  19.02568   0.01053   0.18527   0.36959   2.6227
 98 21 23 15.50  46 21  5.90 	 19.60137   0.06813  20.36440   0.03424  21.27484   0.08056  22.43632   0.01833   0.14742   0.25104   2.8064
 99 21 23 40.40  46 21  3.70 	 17.98458   0.00851  18.67448   0.01454  19.46354   0.01998  20.70739   0.01894   0.09917   0.45479   2.5940
100 21 23 37.20  46 21  4.10 	 18.99426   0.02224  19.74384   0.05925  20.67054   0.01167  22.03932   0.04966   0.17711   0.44208   2.7023
101 21 23 29.40  46 21  5.30 	 19.13157   0.02588  19.85660   0.03171  20.80473   0.01474  22.28636   0.11347   0.22309   0.53351   2.8267
102 21 23 11.50  46 21  7.20 	 18.60613   0.01927  19.53467   0.03575  20.75641   0.03466  22.31434   0.05117   0.29321   0.33619   2.8078
103 21 23 20.90  46 21  6.40 	 19.90838   0.03752  21.03305   0.11517  21.97254   0.11259  23.61389   0.39205  -0.18519   0.70186  51.3034
104 21 23 25.40  46 21  6.40 	 18.30764   0.02096  19.03980   0.01424  20.04970   0.01880  21.41203   0.02496   0.27773   0.35244   2.5874
105 21 23 21.60  46 21  7.20 	 19.44899   0.03031  20.21835   0.02742  21.36358   0.00320  22.81991   0.07444   0.37588   0.31109   1.0550
106 21 23 34.70  46 21  6.20 	 14.87659   0.00531  15.22341   0.00499  15.75954   0.00477  17.36136   0.00656   0.18933   1.06567   2.9250
107 21 23 29.00  46 21  7.00 	 18.29210   0.03683  18.98937   0.01156  19.84980   0.01605  21.07957   0.00385   0.16316   0.36934   2.8819
108 21 23 24.20  46 21  8.00 	 20.25020   0.12421  20.97926   0.10625  21.67734   0.05560  23.40956   0.16901  -0.03097   1.03413  51.4100
109 21 23 28.70  46 21  7.80 	 16.93829   0.00118  18.06801   0.01013  19.46908   0.01598  21.37848   0.03636   0.27134   0.50833   2.6263
110 21 23 20.20  46 21  9.20 	 17.03872   0.00845  17.69089   0.00923  18.38671   0.01045  19.58304   0.01554   0.04365   0.50050   2.6430
111 21 23 17.80  46 21 10.40 	 18.72999   0.03333  19.64960   0.03125  21.01238   0.00417  22.68583   0.08957   0.44316   0.31067   3.0963
112 21 23 21.70  46 21 10.00 	 19.88273   0.10376  20.74950   0.06799  21.69171   0.06699  22.74785   0.11987   0.07544   0.11393  51.2497
113 21 23 34.30  46 21 10.60 	 18.33834   0.00773  19.01651   0.01430  19.83446   0.01367  21.04241   0.02193   0.13978   0.39000   2.7584
114 21 23 30.30  46 21 11.40 	 20.74518   0.27515  21.78704   0.34985  22.42372   0.10731  24.60463   0.47097  -0.40519   1.54424  51.7569
115 21 23 19.70  46 21 12.80 	 19.31071   0.01232  20.47724   0.03477  21.97912   0.15702  23.87569   0.22410   0.33534   0.39468  51.2671
116 21 23 28.00  46 21 12.60 	 15.47759   0.00968  16.06782   0.00394  16.80179   0.00558  18.05691   0.00176   0.14375   0.52115   2.6842
117 21 23 36.70  46 21 11.90 	 18.96652   0.01850  19.76332   0.05277  20.61204   0.04869  21.95304   0.04106   0.05193   0.49227   2.7184
118 21 23 17.30  46 21 13.90 	 16.92751   0.00930  17.54181   0.00950  18.22635   0.01089  19.44850   0.01462   0.07025   0.53761   2.7052
119 21 23 46.50  46 21 11.40 	 20.66822   0.87099  99.99900   0.00000  23.21361   0.33328  99.99900   0.00000  99.99900  99.99900  99.9990
120 21 23 42.90  46 21 11.80 	 18.63243   0.01883  19.34045   0.04908  20.27033   0.00185  21.63456   0.03068   0.22185   0.43435   2.6479
121 21 23 27.20  46 21 13.60 	 19.56838   0.00568  20.47664   0.10776  21.33667   0.09400  22.68566   0.23484  -0.04823   0.48896   2.6526
122 21 23 32.80  46 21 13.10 	 20.27632   0.08585  20.98207   0.01572  21.82514   0.09822  22.89802   0.07015   0.13733   0.22980  51.1387
123 21 23 23.10  46 21 14.20 	 15.62870   0.00064  16.63325   0.00388  18.14163   0.00662  20.06524   0.00784   0.50383   0.41524   2.6050
124 21 23 12.90  46 21 16.00 	 19.65294   0.04104  20.54399   0.03555  21.26146   0.08689  22.75906   0.13969  -0.17359   0.78013  51.4144
125 21 23 27.70  46 21 14.60 	 19.23047   0.22490  20.58907   0.30208  21.16699   0.49695  99.99900   0.00000  -0.78069  99.99900  51.3807
126 21 23 42.60  46 21 14.00 	 19.44247   0.04413  20.33263   0.04937  21.17221   0.06481  22.71255   0.07457  -0.05057   0.70076  51.3213
127 21 23 41.80  46 21 14.30 	 18.54227   0.00902  19.26941   0.01682  20.06419   0.01910  21.26814   0.01921   0.06763   0.40917   2.9446
128 21 23 27.30  46 21 15.80 	 19.17620   0.03207  19.92767   0.04952  20.89922   0.06722  22.10159   0.11962   0.22008   0.23082   2.2117
129 21 23 46.50  46 21 13.90 	 18.91342   0.03156  20.31529   0.00000  20.95528   0.00000  22.80644   0.12094  -0.76186   1.21116  99.9990
130 21 23 40.50  46 21 14.80 	 19.24577   0.03363  20.19450   0.03231  21.66621   0.06194  23.34944   0.08952   0.52298   0.21152   2.9269
131 21 23 26.40  46 21 16.30 	 17.68908   0.01228  18.42192   0.01611  19.31028   0.01875  20.62102   0.01975   0.15551   0.42239   2.6128
132 21 23 11.30  46 21 18.00 	 19.59744   0.03658  20.48003   0.07375  21.89900   0.12795  23.67999   0.15255   0.53639   0.36202   2.3936
133 21 23 31.90  46 21 16.50 	 19.48849   0.24312  20.32930   0.25482  21.66519   0.44954  23.38476   0.61765   0.49509   0.38367   2.6692
134 21 23 41.20  46 21 15.60 	 19.97864   0.10406  20.98195   0.09502  22.77245   0.26595  24.78894   0.84578   0.78719   0.22599  51.3780
135 21 23 32.10  46 21 17.00 	 17.92193   0.00668  18.65079   0.01021  19.60627   0.03567  20.92142   0.01363   0.22663   0.35967   2.7181
136 21 23 43.60  46 21 16.10 	 17.40313   0.00145  18.68932   0.01521  20.36034   0.00218  22.33280   0.04786   0.38482   0.30145   2.7078
137 21 23 22.20  46 21 18.40 	 19.57425   0.04104  20.49319   0.03604  21.44427   0.13254  22.70953   0.09285   0.03215   0.31418  51.2955
138 21 23 42.90  46 21 17.40 	 19.61205   0.01924  20.34793   0.02009  21.50299   0.08038  22.81663   0.01662   0.41918   0.15858  50.7941
139 21 23 35.70  46 21 18.30 	 19.55873   0.01241  20.34695   0.04382  21.09237   0.07794  22.51152   0.05586  -0.04280   0.67373   2.6204
140 21 23 13.20  46 21 20.70 	 17.38809   0.01052  18.59061   0.01106  20.17279   0.01617  22.31816   0.04903   0.37967   0.56318   2.6553
141 21 23 27.60  46 21 20.50 	 99.99900   0.00000  18.66705   0.22825  99.99900   0.00000  99.99900   0.00000  99.99900  99.99900  99.9990
142 21 23 36.50  46 21 20.10 	 19.45534   0.06127  20.52175   0.04458  21.87528   0.11879  23.56834   0.21885   0.28713   0.33952  51.3417
143 21 23 25.70  46 21 21.50 	 18.45677   0.13397  19.03851   0.19859  20.08184   0.24111  22.01723   0.77246   0.46159   0.89206   2.3402
144 21 23 40.10  46 21 20.10 	 18.74852   0.03176  19.69068   0.02553  20.77017   0.03501  22.40000   0.03028   0.13734   0.55033   2.7367
145 21 23 18.50  46 21 22.60 	 14.98602   0.00515  15.35298   0.01859  15.87375   0.01925  17.44728   0.03172   0.15381   1.05277   2.8618
146 21 23 35.90  46 21 21.00 	 18.48802   0.00839  19.21748   0.02971  20.15583   0.01105  21.39175   0.02766   0.20889   0.29757   2.5635
147 21 23 30.20  46 21 21.60 	 19.83633   0.02746  20.83995   0.05065  22.04519   0.03230  23.54284   0.15431   0.20163   0.29240  51.2728
148 21 23 19.10  46 21 22.70 	 18.69716   0.03188  19.47145   0.01994  20.33677   0.04760  21.72036   0.04865   0.09103   0.51827   2.6515
149 21 23 27.50  46 21 22.10 	 14.63688   0.00305  14.99433   0.00379  15.53626   0.00560  17.06154   0.00615   0.18447   0.98334   2.9009
150 21 23 37.80  46 21 21.10 	 17.56537   0.01394  18.34045   0.01826  19.13990   0.00827  20.72756   0.01000   0.02438   0.78820   2.8232
151 21 23 29.10  46 21 22.20 	 17.15951   0.00464  18.28209   0.01318  19.65209   0.00746  21.52898   0.02819   0.24742   0.50689   2.7190
152 21 23 40.30  46 21 21.10 	 19.52368   0.11864  20.51458   0.17727  21.96144   0.17851  24.01374   0.45560   0.45595   0.60545  51.3476
153 21 23 22.40  46 21 23.70 	 19.07344   0.00779  19.93030   0.04961  20.85970   0.03646  22.29259   0.03787   0.07254   0.50350   3.0743
154 21 23 36.40  46 21 22.90 	 19.36492   0.04551  20.28091   0.02280  21.36716   0.02534  22.81918   0.21619   0.17026   0.36578  51.3361
155 21 23 32.80  46 21 23.30 	 19.29226   0.00950  20.24067   0.01903  21.80466   0.06722  23.24524   0.12518   0.61559  -0.12342  51.3371
156 21 23 25.60  46 21 24.20 	 15.77561   0.00264  16.30684   0.00203  16.93305   0.00314  18.22360   0.00696   0.09497   0.66434   2.7484
157 21 23 18.50  46 21 25.30 	 15.18498   0.01443  15.56635   0.02649  16.10841   0.00372  17.61467   0.02067   0.16070   0.96420   2.8949
158 21 23 23.80  46 21 26.10 	 18.91798   0.01381  19.71492   0.01504  20.50536   0.00856  21.86342   0.03352  -0.00649   0.56761   2.5210
159 21 23 31.60  46 21 25.40 	 19.85276   0.03325  20.98778   0.14338  23.22205   0.44946  23.99656   0.10422   1.09926  -1.45976  51.2924
160 21 23 37.60  46 21 25.20 	 19.98128   0.11449  20.88161   0.09497  21.76846   0.15487  23.23309   0.12138  -0.01346   0.57777  51.4304
161 21 23 14.50  46 21 29.20 	 19.96586   0.05153  20.67338   0.04586  22.25258   0.03829  23.42888   0.20782   0.87167  -0.40289   2.0963
162 21 23 20.80  46 21 29.80 	 18.73509   0.02482  19.86700   0.04359  21.28080   0.02619  23.09509   0.01537   0.28188   0.40049   2.6386
163 21 23 15.60  46 21 30.30 	 16.65839   0.00997  17.38200   0.00922  18.16655   0.00773  19.53384   0.00610   0.06093   0.58274   2.6912
164 21 23 35.00  46 21 29.20 	 18.98932   0.02240  19.84395   0.05670  20.71859   0.07071  99.99900   0.00000   0.02001  99.99900   2.2476
165 21 23 12.30  46 21 32.50 	 17.59524   0.02051  18.32587   0.01350  19.22645   0.00624  20.54312   0.01954   0.16995   0.41609   2.6931
166 21 23 13.60  46 21 32.70 	 19.02517   0.00387  19.90923   0.01113  21.43980   0.01469  23.39329   0.13106   0.64651   0.42293  51.3063
167 21 23 30.10  46 21 31.20 	 20.20803   0.09992  20.80575   0.07157  22.10460   0.16183  23.96157   0.44776   0.70114   0.55811   1.4790
168 21 23 15.20  46 21 32.80 	 19.60357   0.02950  20.47126   0.14243  21.65077   0.02948  23.08341   0.19499   0.31183   0.25312   3.1546
169 21 23 22.90  46 21 32.50 	 19.47384   0.05289  20.24830   0.04844  21.26111   0.08982  23.51983   0.25886   0.23835   1.24590   2.5936
170 21 23 32.20  46 21 32.50 	 20.04207   0.05992  21.15794   0.18807  21.88031   0.10271  23.43452   0.15947  -0.39350   0.83185  51.4113
171 21 23 18.00  46 21 33.90 	 18.66944   0.02329  19.38809   0.01768  20.24253   0.03527  21.57484   0.02769   0.13579   0.47787   2.6284
172 21 23 34.40  46 21 32.60 	 17.25139   0.00956  17.89870   0.02226  18.72528   0.01557  19.97591   0.01628   0.17928   0.42405   1.7518
173 21 23 12.80  46 21 35.10 	 17.07189   0.01103  18.17009   0.01990  19.46893   0.01021  21.29277   0.02061   0.20064   0.52501   2.6302
174 21 23 20.00  46 21 35.30 	 19.26467   0.03224  20.18085   0.04418  21.03953   0.06118  22.41584   0.06075  -0.05750   0.51763  51.3409
175 21 23 13.40  46 21 36.00 	 19.32616   0.03653  20.12088   0.03987  20.95014   0.04006  22.22298   0.05378   0.03454   0.44357  51.3580
176 21 23 22.90  46 21 35.70 	 16.81129   0.00073  17.39759   0.00591  18.04656   0.00524  19.25368   0.00888   0.06268   0.55814   2.7162
177 21 23 32.60  46 21 35.30 	 19.04634   0.00659  99.99900   0.00000  20.57677   0.04117  22.04195   0.07292  99.99900  99.99900   2.8335
178 21 23 15.90  46 21 36.90 	 18.99714   0.02319  19.90370   0.03215  20.83088   0.02632  22.29885   0.05207   0.02062   0.54078  51.2879
179 21 23 17.50  46 21 36.90 	 18.36033   0.01278  19.14104   0.02134  19.99574   0.01142  21.23058   0.01544   0.07400   0.38013   2.7662
180 21 23 19.40  46 21 37.40 	 18.60743   0.01570  19.42983   0.03518  20.45430   0.02141  21.91202   0.05201   0.20207   0.43325   2.5543
181 21 23 38.50  46 21 35.70 	 18.08534   0.00703  19.32571   0.02127  21.21200   0.11361  22.94347   0.02482   0.64592  -0.15482   2.7207
182 21 23 31.60  46 21 36.60 	 18.27104   0.01609  19.00546   0.02269  19.84126   0.01674  21.09388   0.03407   0.10139   0.41682   2.7432
183 21 23 18.20  46 21 38.70 	 19.03196   0.00777  19.91213   0.04726  20.74634   0.01571  22.22387   0.04830  -0.04596   0.64331   2.7211
184 21 23 30.50  46 21 37.70 	 13.40920   0.00063  13.81027   0.00589  14.32845   0.00086  16.00638   0.00585   0.11710   1.15976   2.8430
185 21 23 12.60  46 21 39.50 	 18.16785   0.01361  18.97291   0.00658  19.84117   0.02546  21.22536   0.00408   0.06319   0.51594   2.6519
186 21 23 35.30  46 21 37.90 	 19.33771   0.11578  19.81001   0.09417  20.87578   0.10815  22.27369   0.03682   0.59348   0.33213   3.1136
187 21 23 27.70  46 21 39.40 	 18.67776   0.01963  19.52750   0.03710  20.72795   0.04468  22.33575   0.02945   0.35071   0.40735   2.3325
188 21 23 34.60  46 21 39.40 	 11.93091   0.03432  12.44058   0.00437  13.55762   0.00274  14.91876   0.03363   0.60738   0.24410  51.2468
189 21 23 28.20  46 21 40.40 	 18.80743   0.01807  19.59424   0.02753  20.43089   0.03343  21.63902   0.01330   0.04983   0.37148   2.1224
190 21 23 34.50  46 21 40.60 	 14.19196   0.19325  99.99900   0.00000  17.11668   0.41953  18.51616   0.18096  99.99900  99.99900  99.9990
191 21 23 21.60  46 21 42.60 	 17.22115   0.01382  17.93761   0.00885  18.76691   0.01470  20.09179   0.02086   0.11285   0.49557   2.6695
192 21 23 33.00  46 21 41.60 	 16.67610   0.00559  17.92765   0.00319  19.69762   0.02437  21.91156   0.05163   0.51841   0.44398   2.6304
193 21 23 40.00  46 21 41.20 	 18.27080   0.01462  18.98279   0.02197  19.84854   0.01094  21.19882   0.00945   0.15377   0.48452   2.8525
194 21 23 15.80  46 21 43.80 	 19.51640   0.04517  20.57170   0.14813  21.51762   0.09019  23.01958   0.08018  -0.10937   0.55604   2.5999
195 21 23  9.80  46 21 45.30 	 18.16240   0.00000  18.85291   0.01560  19.73716   0.01147  21.01037   0.07510   0.19374   0.38895  99.9990
196 21 23 37.60  46 21 43.50 	 16.75453   0.00420  17.35384   0.00044  18.06982   0.00375  19.31012   0.00813   0.11667   0.52433   2.6951
197 21 23 12.40  46 21 46.00 	 19.45524   0.04368  20.27205   0.01219  21.07453   0.08126  22.32625   0.04294  -0.01434   0.44926  51.3533
198 21 23 34.50  46 21 44.20 	 18.16731   0.12140  19.24074   0.08078  20.04946   0.15803  21.90873   0.13740  -0.26471   1.05055   2.1450
199 21 23 10.70  46 21 47.30 	 15.89093   0.00762  16.38509   0.00784  17.01843   0.00768  18.63454   0.01154   0.13918   0.98278  99.9990
200 21 23 30.40  46 21 45.70 	 18.59280   0.02342  19.33063   0.01422  20.27136   0.01613  21.64240   0.03969   0.20291   0.43031   2.5519
201 21 23 20.20  46 21 47.60 	 19.06680   0.02472  19.80086   0.06031  20.71334   0.02944  22.01228   0.07309   0.17844   0.38645  51.3058
202 21 23 30.20  46 21 46.70 	 19.57613   0.13038  20.34687   0.13243  21.30077   0.14741  22.52360   0.11843   0.18315   0.26894   2.6852
203 21 23 14.40  46 21 48.40 	 18.90188   0.01606  19.65189   0.02399  20.40525   0.05539  21.50679   0.06043   0.00336   0.34817   2.9159
204 21 23 24.80  46 21 48.20 	 19.76878   0.03209  20.58613   0.02974  21.65648   0.15106  23.41001   0.09349   0.25299   0.68319  51.2528
205 21 23 26.70  46 21 49.10 	 18.48060   0.01063  19.28542   0.04465  20.22990   0.03019  21.53679   0.06791   0.13966   0.36241   2.5906
206 21 23 19.10  46 21 50.20 	 18.42738   0.00936  19.13358   0.01531  19.93980   0.01770  21.23739   0.01717   0.10002   0.49137   2.6176
207 21 23 37.30  46 21 48.60 	 19.82903   0.00933  20.58643   0.05843  21.36158   0.06800  22.77976   0.10020   0.01774   0.64303  51.3696
208 21 23 33.30  46 21 50.50 	 99.99900   0.00000  17.82662   0.00000  18.88335   0.00000  99.99900   0.00000  99.99900  99.99900  99.9990
209 21 23 35.40  46 21 50.30 	 19.28543   0.06018  19.99103   0.03882  20.89279   0.03851  22.23006   0.03220   0.19615   0.43552   2.6333
210 21 23 17.60  46 21 52.70 	 18.12180   0.01440  18.85517   0.08718  19.70594   0.05589  21.04550   0.07181   0.11741   0.48879   2.8005
211 21 23 45.60  46 21 50.20 	 19.26723   0.05905  20.15032   0.00296  21.26872   0.03182  23.02708   0.04889   0.23531   0.63996   2.5092
212 21 23  9.90  46 21 54.00 	 17.02634   0.01637  18.06499   0.01480  19.32071   0.02658  21.12767   0.00000   0.21707   0.55125  99.9990
213 21 23 17.60  46 21 53.50 	 19.13295   0.05548  19.87730   0.12528  20.84766   0.07232  22.21581   0.02618   0.22600   0.39780   2.4716
214 21 23 11.70  46 21 54.10 	 18.01679   0.01416  18.88940   0.01782  20.07678   0.02060  21.69185   0.03451   0.31478   0.42768   2.5020
215 21 23 35.50  46 21 52.10 	 19.82336   0.08129  20.68473   0.11535  21.55128   0.08407  23.06286   0.08540   0.00518   0.64503   2.3919
216 21 23 33.40  46 21 52.60 	 14.78925   0.00130  15.42106   0.00362  16.34655   0.00427  17.64960   0.00199   0.29367   0.37756   2.6077
217 21 23 36.00  46 21 52.80 	 20.32521   0.07900  21.14364   0.14960  22.30224   0.18157  23.44615   0.10553   0.34017  -0.01469  51.4006
218 21 23 16.50  46 21 54.70 	 18.82410   0.02793  19.52936   0.04516  20.32931   0.02952  21.65097   0.01064   0.09467   0.52173   2.6699
219 21 23 43.30  46 21 52.10 	 17.02303   0.01129  18.24800   0.01796  19.90547   0.01209  21.91600   0.19724   0.43251   0.35305   2.6409
220 21 23  9.90  46 21 56.10 	 18.33233   0.31808  19.19845   0.21088  20.87751   0.00000  22.34022   0.00000   0.81293  -0.21636  99.9990
221 21 23 44.00  46 21 53.00 	 18.39879   0.01762  19.25530   0.02478  20.11998   0.03150  21.55986   0.01681   0.00818   0.57520   2.6896
222 21 23 46.50  46 21 53.40 	 16.09227   0.02236  16.75061   0.00279  17.58112   0.00339  18.96805   0.02544   0.17215   0.55643  99.9990
223 21 23 28.80  46 21 55.30 	 18.32531   0.01130  19.15825   0.03792  20.07630   0.01234  21.51894   0.02959   0.08511   0.52459   2.7293
224 21 23 39.60  46 21 54.40 	 18.74167   0.03723  19.70273   0.01813  20.92476   0.04982  22.69458   0.03425   0.26096   0.54780   2.5952
225 21 23  9.70  46 21 57.60 	 18.28908   0.11844  19.01776   0.17981  19.79056   0.00000  21.12535   0.12683   0.04412   0.56199  99.9990
226 21 23 24.00  46 21 56.40 	 19.94309   0.05576  20.80909   0.07143  21.48088   0.07536  23.00686   0.09091  -0.19422   0.85419  51.4810
227 21 23 16.80  46 21 57.30 	 19.44608   0.02577  20.13400   0.06337  20.97342   0.14104  22.18829   0.08534   0.15149   0.37546  51.3440
228 21 23 41.50  46 21 55.50 	 16.75907   0.08399  17.55776   0.10072  18.59201   0.16458  19.78661   0.22245   0.23557   0.16034   3.3909
230 21 23 31.60  46 21 57.00 	 13.30328   0.00193  13.64806   0.00150  14.11843   0.00379  15.76793   0.00814   0.12558   1.17914   2.8964
231 21 23 27.10  46 21 57.50 	 19.06539   0.02231  19.88986   0.02862  20.70856   0.05046  21.95964   0.02830  -0.00576   0.43237   2.6846
232 21 23 34.50  46 21 57.00 	 18.63570   0.02663  19.38731   0.00858  20.24452   0.03672  21.43029   0.03960   0.10560   0.32856   3.0876
233 21 23 46.00  46 21 55.90 	 18.11675   0.04339  18.80899   0.00516  19.60070   0.03179  21.07706   0.05683   0.09948   0.68465  51.3322
234 21 23 42.00  46 21 56.50 	 13.30534   0.39728  13.40392   0.22410  99.99900   0.00000  16.16112   0.33242  99.99900  99.99900  51.1853
235 21 23 28.50  46 21 57.90 	 19.12621   0.02843  19.93716   0.33268  20.57679   0.44583  22.52088   0.45511  -0.17132   1.30446   3.2514
236 21 23 42.10  46 21 56.60 	 99.99900   0.00000  14.97830   0.24899  99.99900   0.00000  99.99900   0.00000  99.99900  99.99900  99.9990
238 21 23 42.50  46 21 56.80 	 17.82112   0.22491  18.09156   0.17571  19.12719   0.22720  99.99900   0.00000   0.76519  99.99900   2.9329
241 21 23 42.00  46 21 57.00 	 14.11451   0.56390  13.52177   0.21228  14.64944   0.18441  99.99900   0.00000   1.72042  99.99900  51.2315
242 21 23 28.20  46 21 58.70 	 16.15702   0.00551  16.77589   0.00100  17.48661   0.01087  18.77115   0.01091   0.09184   0.57382   2.7305
244 21 23 42.10  46 21 57.30 	 13.52090   0.22647  13.82897   0.11628  14.55682   0.27632  16.36937   0.36671   0.41978   1.08470   2.3414
246 21 23 33.20  46 21 58.70 	 20.22055   0.05378  21.50250   0.11509  22.71722   0.06949  99.99900   0.00000  -0.06723  99.99900  51.2770
248 21 23 32.60  46 21 58.90 	 20.48526   0.12883  21.30654   0.08356  22.22614   0.06233  23.33829   0.02528   0.09833   0.19254  51.5556
249 21 23 42.60  46 21 58.20 	 17.57524   0.01017  17.99995   0.07448  19.09346   0.02361  20.24151   0.11501   0.66879   0.05454   2.6598
250 21 23 19.70  46 22  0.60 	 18.55539   0.00573  19.24398   0.01960  19.91031   0.00362  21.07391   0.04628  -0.02225   0.49726   2.5795
251 21 23 24.90  46 22  0.20 	 19.18595   0.02827  20.06907   0.04761  21.02885   0.02958  22.37191   0.03081   0.07666   0.38328  51.3931
253 21 23 38.10  46 21 59.00 	 17.84742   0.01164  18.57563   0.03106  19.42480   0.02144  20.70857   0.00792   0.12097   0.43460   2.5700
257 21 23 16.00  46 22  3.70 	 19.68977   0.09116  20.38227   0.07098  21.36812   0.14384  23.14388   0.15488   0.29334   0.78991  51.2676
258 21 23 41.40  46 22  2.10 	 17.94011   0.08952  18.46784   0.06757  19.21704   0.06699  20.16144   0.09218   0.22146   0.19520   2.7617
259 21 23 11.10  46 22  5.40 	 19.52883   0.03263  20.15275   0.00871  21.06366   0.03138  22.21785   0.07091   0.28697   0.24329   2.5153
260 21 23 16.30  46 22  5.60 	 16.93403   0.00947  17.65432   0.01431  18.50094   0.01691  19.72861   0.01301   0.12634   0.38104   2.6350
261 21 23 28.50  46 22  4.80 	 17.26080   0.00706  18.03619   0.01337  18.91926   0.00750  20.27883   0.01349   0.10767   0.47650   2.6435
262 21 23 39.60  46 22  3.90 	 19.96902   0.10115  21.35731   0.16190  23.20528   0.00000  99.99900   0.00000   0.45969  99.99900  51.1499
263 21 23 21.60  46 22  6.00 	 17.09750   0.01029  17.69625   0.00708  18.33370   0.00262  19.55136   0.01184   0.03870   0.58021   2.7586
264 21 23 44.80  46 22  3.60 	 16.44946   0.00703  17.00485   0.01218  17.67991   0.01213  19.09246   0.01166   0.11967   0.73749   2.7834
265 21 23 13.00  46 22  7.20 	 18.73259   0.01719  19.58367   0.01243  20.88007   0.01456  22.46610   0.05851   0.44532   0.28963   2.6349
266 21 23 17.70  46 22  7.60 	 17.96181   0.02948  18.25889   0.08781  19.19721   0.04929  20.31035   0.08206   0.64124   0.17481   2.7639
267 21 23 20.70  46 22  7.30 	 17.42771   0.00671  18.06898   0.01521  18.70916   0.01955  20.16405   0.00194  -0.00110   0.81472   2.7693
268 21 23 25.50  46 22  7.60 	 14.41110   0.00416  14.77438   0.00474  15.24158   0.00605  16.79916   0.00795   0.10391   1.09038   2.9281
269 21 23 33.70  46 22  7.10 	 16.55855   0.05353  17.21288   0.06944  17.88361   0.02986  19.22966   0.03328   0.01640   0.67532   2.6708
270 21 23 33.40  46 22  7.30 	 15.68624   0.01205  16.21722   0.01468  16.91842   0.00616  18.28688   0.02129   0.17023   0.66726   2.7727
271 21 23 26.20  46 22  8.40 	 15.96594   0.00337  16.69228   0.00110  17.51623   0.00661  18.78932   0.01064   0.09762   0.44914   2.6289
272 21 23 45.30  46 22  7.50 	 18.55754   0.01268  19.37067   0.03288  20.29696   0.03141  21.58417   0.02195   0.11314   0.36093   3.4176
273 21 23 32.30  46 22  9.00 	 19.04160   0.03318  19.68458   0.02336  20.59346   0.04468  21.70187   0.05126   0.26590   0.19954   2.7337
274 21 23 25.80  46 22  9.90 	 19.74261   0.08711  20.44089   0.10170  99.99900   0.00000  22.15259   0.13053  99.99900  99.99900   3.3263
275 21 23 18.00  46 22 10.70 	 18.95719   0.15254  18.46621   0.03729  19.59417   0.13874  20.57440   0.07172   1.61894  -0.14774  51.4884
276 21 23 17.60  46 22 10.90 	 18.90561   0.12778  18.48825   0.13944  19.49316   0.08635  20.23861   0.15591   1.42226  -0.25945  51.4185
277 21 23 12.60  46 22 12.50 	 18.76960   0.01539  19.44456   0.00358  20.19862   0.02686  21.37869   0.01603   0.07910   0.42601   2.5559
278 21 23 38.60  46 22 10.10 	 19.19327   0.04794  20.03962   0.06953  21.12247   0.08945  22.78289   0.11286   0.23649   0.57758  51.3705
279 21 23 22.60  46 22 12.00 	 18.10252   0.01591  18.65745   0.00500  19.44502   0.03165  20.56190   0.06117   0.23264   0.32932   2.6370
280 21 23 18.30  46 22 12.70 	 19.31430   0.14928  18.77868   0.09202  20.19499   0.17515  21.13713   0.11754   1.95194  -0.47417  51.4430
281 21 23 30.70  46 22 11.90 	 12.92507   0.00396  13.28487   0.00241  13.74927   0.00187  15.44495   0.00700   0.10460   1.23127   2.8913
282 21 23 20.30  46 22 13.00 	 17.78445   0.00785  18.70549   0.00717  20.19399   0.03089  22.12932   0.02419   0.56745   0.44684   2.7178
283 21 23 22.10  46 22 13.70 	 13.28859   0.00348  13.57767   0.00443  13.94202   0.00578  15.26124   0.00802   0.07526   0.95488   2.8481
284 21 23 10.30  46 22 15.20 	 18.19848   0.03689  18.85958   0.02878  19.70582   0.01636  21.00610   0.00000   0.18513   0.45405  99.9990
285 21 23 27.30  46 22 13.70 	 13.05913   0.00297  13.97282   0.00297  15.18617   0.00515  16.80721   0.00874   0.29966   0.40769   2.6107
286 21 23 37.70  46 22 12.80 	 18.58373   0.02098  19.25847   0.02838  20.02241   0.01410  21.33031   0.04925   0.08921   0.54395   2.8495
287 21 23 39.50  46 22 12.70 	 13.18378   0.00429  14.06121   0.00389  15.28667   0.00476  16.93176   0.00755   0.34804   0.41963   2.6012
288 21 23 38.30  46 22 13.00 	 14.87436   0.00642  15.22685   0.00448  15.75823   0.00258  17.34064   0.00752   0.17890   1.05102   2.9171
289 21 23 20.50  46 22 14.80 	 17.88273   0.00690  18.82256   0.00745  20.47996   0.00155  22.35076   0.00779   0.71758   0.21339   2.7540
290 21 23 34.00  46 22 13.90 	 19.14746   0.01394  20.04596   0.00639  21.09559   0.04458  22.53187   0.09994   0.15112   0.38665   2.0992
291 21 23 15.70  46 22 16.20 	 17.51251   0.00505  18.22351   0.02631  19.04302   0.00271  20.34635   0.01873   0.10851   0.48382   2.6313
292 21 23 30.20  46 22 15.00 	 18.67916   0.01116  19.24635   0.02753  20.12403   0.07377  21.34282   0.01434   0.31050   0.34111   2.7665
293 21 23 10.60  46 22 16.90 	 16.50054   0.00516  17.12487   0.01247  17.85930   0.01260  19.13885   0.00690   0.11010   0.54513  99.9990
294 21 23 17.10  46 22 16.50 	 17.71790   0.40182  16.83804   0.13329  17.02351   0.19811  18.72792   0.20367   1.06534   1.51893  -0.8645
295 21 23 29.20  46 22 15.70 	 18.15257   0.00751  18.89126   0.01417  19.66750   0.01719  21.20506   0.03315   0.03755   0.76132   2.9392
296 21 23 20.00  46 22 16.80 	 17.84425   0.01875  18.52065   0.01025  19.18033   0.01448  20.34393   0.01080  -0.01672   0.50391   2.7109
297 21 23 26.50  46 22 16.50 	 15.77415   0.01068  16.50305   0.00777  17.32879   0.00638  18.68114   0.01003   0.09684   0.52662   2.6883
298 21 23 27.70  46 22 16.60 	 18.30806   0.00616  19.34652   0.05106  20.77773   0.05150  22.64647   0.18028   0.39273   0.43754   2.6696
299 21 23 32.00  46 22 17.00 	 13.41822   0.00376  13.73248   0.00181  14.17490   0.00206  15.68316   0.00705   0.12816   1.06583   2.9083
300 21 23 31.50  46 22 17.20 	 16.99047   0.01376  17.68052   0.01953  18.49421   0.03826  19.63556   0.01554   0.12364   0.32766   2.6506
302 21 23 44.90  46 22 16.80 	 19.34533   0.07488  20.24236   0.05532  21.10108   0.03907  22.39434   0.06983  -0.03831   0.43453   2.8874
303 21 23 12.40  46 22 20.30 	 18.20882   0.01470  18.89275   0.02928  19.68256   0.02810  20.82438   0.04090   0.10587   0.35202   2.7399
304 21 23 28.50  46 22 18.90 	 19.25699   0.04189  20.07941   0.06349  20.87302   0.02979  22.15372   0.06524  -0.02880   0.48708  51.3160
305 21 23 17.20  46 22 20.70 	 13.75468   0.24621  14.39315   0.54489  99.99900   0.00000  99.99900   0.00000  99.99900  99.99900  51.5480
309 21 23 10.00  46 22 21.70 	 19.73866   0.12847  20.44515   0.00000  21.69250   0.15718  23.09930   0.03793   0.54086   0.15946  99.9990
310 21 23 46.70  46 22 18.10 	 19.85755   0.02445  20.77323   0.00000  21.53663   0.06613  23.16105   0.10967  -0.15229   0.86102  99.9990
311 21 23 20.00  46 22 20.90 	 19.15030   0.03776  20.19231   0.05984  21.49609   0.07932  23.11244   0.10454   0.26176   0.31258  51.2122
312 21 23 22.30  46 22 20.70 	 19.80916   0.05163  99.99900   0.00000  21.26439   0.10922  22.80043   0.11113  99.99900  99.99900  50.8660
315 21 23 25.00  46 22 20.80 	 14.30596   0.00368  14.85672   0.00546  15.45840   0.00507  16.49262   0.00827   0.05093   0.43253   2.6638
318 21 23 17.70  46 22 22.10 	 16.02467   0.22968  15.98949   0.43121  17.53841   0.81448  17.32458   0.00000   1.58410  -1.76275  51.4313
320 21 23 15.00  46 22 22.90 	 18.64847   0.01563  19.48299   0.02597  20.37747   0.02727  21.71154   0.03185   0.05997   0.43958   2.6590
322 21 23 21.50  46 22 22.60 	 19.19797   0.02660  19.95365   0.03121  21.04928   0.07987  22.32159   0.04965   0.33996   0.17667  51.3312
323 21 23 27.20  46 22 22.30 	 18.97493   0.03860  19.75199   0.00268  20.66408   0.00397  21.77279   0.04699   0.13502   0.19662   2.6187
324 21 23 17.50  46 22 23.40 	 15.17640   0.00000  99.99900   0.00000  99.99900   0.00000  99.99900   0.00000  99.99900  99.99900  99.9990
325 21 23 17.40  46 22 23.50 	 14.84613   0.00000  99.99900   0.00000  99.99900   0.00000  99.99900   0.00000  99.99900  99.99900  99.9990
326 21 23 24.50  46 22 24.50 	 19.24816   0.03374  19.91381   0.04425  20.92278   0.05462  22.06968   0.01668   0.34333   0.13794  51.3866
327 21 23 34.20  46 22 23.50 	 19.22786   0.05896  20.01750   0.01599  20.92862   0.06338  22.23879   0.04025   0.12147   0.39905   3.3754
328 21 23 22.90  46 22 24.70 	 17.13737   0.01135  17.90964   0.01473  18.73796   0.00966  20.51344   0.02144   0.05604   0.94716   2.8254
329 21 23 20.80  46 22 25.10 	 13.03562   0.00089  13.88004   0.00679  15.00083   0.00649  16.57133   0.01028   0.27637   0.44970   2.6261
330 21 23 10.70  46 22 26.80 	 15.53388   0.00483  15.93611   0.00120  16.56410   0.00560  18.05461   0.00070   0.22576   0.86253  99.9990
331 21 23 26.40  46 22 25.60 	 19.84535   0.05477  20.88449   0.07620  21.62413   0.12972  23.12118   0.17446  -0.29950   0.75741  51.3694
332 21 23 18.10  46 22 27.00 	 18.18255   0.13563  18.49540   0.04850  19.38699   0.23776  20.14404   0.22177   0.57873  -0.13454   2.8086
333 21 23 27.10  46 22 26.20 	 20.23363   0.06415  21.55728   0.33894  23.16834   0.34055  24.31063   0.11696   0.28741  -0.46877  51.3019
334 21 23 11.90  46 22 27.80 	 17.01219   0.01172  17.66210   0.01754  18.47695   0.01244  19.70034   0.00853   0.16494   0.40854   2.6058
335 21 23 28.50  46 22 26.40 	 19.13203   0.01279  19.95092   0.04110  21.00769   0.03847  22.47448   0.05258   0.23789   0.41001  51.2925
337 21 23 24.50  46 22 27.10 	 20.32403   0.03750  21.00632   0.23586  22.53988   0.21588  23.77536   0.18010   0.85127  -0.29808  51.5306
338 21 23 18.90  46 22 28.10 	 15.91561   0.00998  16.53403   0.01243  17.25928   0.01507  18.46317   0.01370   0.10683   0.47863   2.6779
339 21 23 35.70  46 22 26.80 	 19.38281   0.03001  20.24418   0.02204  21.03175   0.04973  22.37592   0.06296  -0.07381   0.55661   2.0576
340 21 23 20.50  46 22 29.20 	 12.52404   0.00625  13.40008   0.00061  14.62268   0.00594  16.27506   0.00875   0.34657   0.42977   2.6098
341 21 23 16.10  46 22 30.00 	 19.09016   0.01182  19.57538   0.29392  20.58788   0.13422  21.94322   0.11882   0.52727   0.34285   3.0872
342 21 23 42.20  46 22 28.40 	 15.15925   0.00464  15.74502   0.00456  16.45421   0.00591  17.80499   0.00735   0.12341   0.64160   2.7098
343 21 23 28.90  46 22 29.90 	 19.31413   0.03491  20.32811   0.09472  21.78435   0.00656  23.43235   0.21285   0.44226   0.19176  51.2799
344 21 23 14.10  46 22 32.00 	 17.58542   0.00933  18.61150   0.01513  19.74111   0.02322  21.41563   0.04497   0.10353   0.54491   2.6818
345 21 23 41.10  46 22 30.60 	 16.19358   0.00755  16.89858   0.00633  17.70908   0.00831  19.03239   0.00596   0.10551   0.51280   2.6705
346 21 23 38.10  46 22 32.20 	 19.82009   0.07036  20.74366   0.10528  21.64170   0.06090  23.37769   0.04151  -0.02553   0.83794  51.4454
347 21 23 16.10  46 22 34.90 	 19.93579   0.06291  20.37834   0.05793  21.90218   0.25998  22.98418   0.22198   1.08128  -0.44183  51.3670
348 21 23 38.70  46 22 32.90 	 16.95905   0.00990  17.58440   0.01333  18.33285   0.00419  19.80803   0.01093   0.12311   0.72673   2.8278
349 21 23 42.40  46 22 32.90 	 16.17317   0.00692  16.79859   0.00609  17.54299   0.00576  18.85911   0.00826   0.11898   0.57172   2.6831
350 21 23 45.50  46 22 34.20 	 17.18782   0.01316  18.25571   0.01567  19.55261   0.02274  21.37626   0.04675   0.22900   0.52676   2.6391
351 21 23 27.70  46 22 36.20 	 17.43479   0.00791  18.09699   0.00030  18.80667   0.00874  19.93590   0.00609   0.04748   0.41956   2.7046
352 21 23 11.80  46 22 37.80 	 17.14185   0.01467  18.17098   0.00044  19.41398   0.01786  21.13311   0.02204   0.21387   0.47613   2.6184
353 21 23 32.20  46 22 35.80 	 16.88233   0.00444  18.04317   0.00874  19.52647   0.01785  21.46467   0.02343   0.32246   0.45490   2.6207
354 21 23 24.50  46 22 37.50 	 18.58006   0.01528  19.36524   0.02540  20.13462   0.04353  21.50678   0.02812  -0.01580   0.60277   2.6189
355 21 23 21.50  46 22 38.10 	 18.58175   0.02957  19.26136   0.00572  20.05169   0.00860  21.85878   0.04308   0.11071   1.01676   2.6597
356 21 23 45.50  46 22 36.20 	 18.22964   0.14363  19.54758   0.23731  20.51297   0.16927  22.03192   0.08188  -0.35255   0.55357   2.5099
357 21 23 29.70  46 22 37.90 	 13.96654   0.00045  14.47859   0.00284  15.09976   0.00284  16.58234   0.00576   0.10912   0.86142   2.8068
358 21 23 12.80  46 22 39.60 	 16.83346   0.00649  17.52894   0.00843  18.43175   0.00809  19.76353   0.00943   0.20733   0.42896   2.6168
359 21 23 13.60  46 22 40.20 	 15.23380   0.00560  15.90068   0.00484  16.74509   0.00815  18.05801   0.00584   0.17753   0.46850   2.6327
360 21 23 17.90  46 22 40.30 	 19.23274   0.01645  19.94064   0.14143  21.31245   0.07301  22.83342   0.02080   0.66390   0.14917   2.9208
361 21 23 12.30  46 22 41.00 	 19.27880   0.01138  20.01243   0.04111  20.76933   0.06864  21.98113   0.05537   0.02327   0.45489   3.3167
362 21 23 27.90  46 22 40.00 	 18.34750   0.01196  19.14359   0.03232  19.99226   0.00092  21.30611   0.04668   0.05257   0.46519   2.6617
363 21 23 36.80  46 22 39.60 	 18.74329   0.01917  19.83639   0.02271  21.02257   0.06127  22.72722   0.11702   0.09308   0.51847   2.5479
364 21 23 33.50  46 22 40.10 	 20.08544   0.07947  21.03186   0.01580  22.41712   0.23793  24.70321   0.24414   0.43883   0.90084  51.2256
365 21 23 43.80  46 22 39.40 	 19.96749   0.06250  21.11572   0.15419  22.54899   0.12787  24.56666   0.35142   0.28503   0.58441  51.2267
366 21 23 19.60  46 22 41.90 	 19.98904   0.07852  21.04186   0.07457  22.00810   0.15084  23.48375   0.34560  -0.08658   0.50941  51.3862
367 21 23 22.60  46 22 41.90 	 18.90075   0.02876  19.78155   0.01771  20.87242   0.03361  22.55201   0.11032   0.21007   0.58872   2.5957
368 21 23 20.70  46 22 42.10 	 15.52463   0.00702  16.18204   0.01007  16.91521   0.00753  18.03180   0.00928   0.07577   0.38341   2.6281
369 21 23  9.80  46 22 43.40 	 17.20446   0.01580  17.84188   0.00000  18.60337   0.00000  19.73803   0.00000   0.12408   0.37318  99.9990
370 21 23 20.20  46 22 42.60 	 18.83121   0.03350  19.66835   0.05077  20.63402   0.00184  21.98898   0.04393   0.12852   0.38930   2.7198
371 21 23 37.90  46 22 41.80 	 18.54694   0.01515  19.53202   0.00845  20.97524   0.04711  22.67871   0.05352   0.45813   0.26026   2.4743
372 21 23 42.30  46 22 42.70 	 20.02735   0.06636  21.14196   0.06274  22.33883   0.17301  23.61590   0.24768   0.08227   0.08020  51.3762
373 21 23 29.70  46 22 44.40 	 19.44048   0.04015  20.26219   0.06487  21.34708   0.08069  23.19785   0.15627   0.26317   0.76588  51.1506
374 21 23 41.30  46 22 43.50 	 17.46478   0.00549  18.11823   0.01374  18.86167   0.01143  20.14596   0.01028   0.08998   0.54085   2.7277
375 21 23 17.10  46 22 46.20 	 19.34882   0.01443  20.33920   0.06394  22.07024   0.02314  23.23982   0.08904   0.74066  -0.56145  51.0553
376 21 23 33.10  46 22 44.80 	 19.08688   0.01654  19.94013   0.04590  20.86254   0.01077  22.11578   0.00886   0.06916   0.33083   2.5159
377 21 23 36.50  46 22 44.50 	 14.41487   0.00104  15.32406   0.00436  16.61838   0.00506  18.37385   0.00654   0.38514   0.46115   2.6049
378 21 23 24.40  46 22 46.10 	 19.56202   0.02206  20.35381   0.05244  21.44495   0.10432  22.85364   0.05061   0.29935   0.31755   2.7793
379 21 23 27.70  46 22 47.40 	 19.06942   0.02303  19.94033   0.03766  20.80526   0.02673  22.00408   0.06424  -0.00598   0.33390   2.5018
380 21 23 39.20  46 22 46.30 	 16.16976   0.00690  17.20445   0.00485  18.57057   0.01138  20.44180   0.01640   0.33144   0.50511   2.5676
381 21 23 20.00  46 22 49.10 	 19.64815   0.04036  20.53644   0.04479  21.54690   0.05242  22.69577   0.09097   0.12218   0.13840  51.2861
382 21 23 15.10  46 22 50.60 	 99.99900   0.00000  22.45015   1.04716  22.96684   0.00000  99.99900   0.00000  99.99900  99.99900  99.9990
383 21 23 34.20  46 22 48.90 	 15.98852   0.01074  16.50461   0.00199  17.16317   0.00465  18.62506   0.00617   0.14247   0.80333   2.8070
384 21 23 12.90  46 22 51.60 	 19.94326   0.01169  20.71488   0.04465  22.00586   0.10831  23.57569   0.31108   0.51935   0.27886  51.2806
385 21 23 14.00  46 22 52.50 	 19.39858   0.03205  20.12144   0.05467  21.03924   0.09995  22.36830   0.05407   0.19494   0.41126  51.3342
386 21 23 26.70  46 22 52.30 	 19.94881   0.08212  20.98339   0.10277  99.99900   0.00000  23.89370   0.30015  99.99900  99.99900  51.2881
387 21 23 12.70  46 22 53.90 	 19.74405   0.06759  20.47786   0.06734  21.89467   0.17164  23.28927   0.25779   0.68300  -0.02221   2.6355
388 21 23 24.30  46 22 52.80 	 14.63284   0.00585  14.99244   0.00735  15.49594   0.00679  17.04134   0.00877   0.14390   1.04190   2.9220
389 21 23 27.00  46 22 52.90 	 19.72450   0.02091  20.51170   0.05751  21.43048   0.06787  22.86027   0.09151   0.13158   0.51101   2.4627
390 21 23 45.20  46 22 51.20 	 18.62011   0.00933  19.51740   0.03181  20.60107   0.05247  22.26235   0.04050   0.18638   0.57762   2.3635
391 21 23 23.90  46 22 54.30 	 18.70711   0.02579  19.43243   0.03903  20.31669   0.06290  21.62181   0.02063   0.15894   0.42086   2.6382
392 21 23 17.30  46 22 55.60 	 19.06760   0.01596  19.77015   0.00994  20.61891   0.05330  21.99383   0.05403   0.14621   0.52616   3.4374
393 21 23 31.00  46 22 54.30 	 19.37603   0.01992  20.15729   0.03832  21.17912   0.04319  22.54053   0.06434   0.24057   0.33958   2.3714
394 21 23 36.80  46 22 55.40 	 18.46312   0.01706  19.19311   0.03224  19.98455   0.01464  21.30261   0.01824   0.06145   0.52662   2.6629
395 21 23 23.80  46 22 58.00 	 16.88226   0.00333  17.58668   0.03164  18.36677   0.01669  19.54769   0.01217   0.07567   0.40082   2.6956
396 21 23 21.50  46 22 59.20 	 13.40274   0.00379  13.73585   0.00209  14.19358   0.00210  15.75864   0.00903   0.12463   1.10732   2.8971
397 21 23 39.30  46 22 57.60 	 18.17905   0.01300  19.24884   0.02406  20.60112   0.06583  22.42349   0.13113   0.28250   0.47009   2.5456
398 21 23 14.80  46 23  0.00 	 12.49128   0.00465  12.86220   0.00837  13.46765   0.00260  14.52247   0.00470   0.23453   0.44936   2.6509
399 21 23 16.40  46 22 59.90 	 17.19562   0.01416  17.84695   0.01138  18.61010   0.01554  19.76535   0.01329   0.11181   0.39210   2.6818
400 21 23 18.90  46 22 59.90 	 16.34800   0.00529  16.91101   0.01026  17.60658   0.01135  18.83208   0.00319   0.13257   0.52992   2.7279
401 21 23 45.20  46 22 57.30 	 15.81671   0.00628  16.47269   0.00445  17.26870   0.00582  18.60404   0.00901   0.14002   0.53933   2.6486
402 21 23 35.20  46 22 58.50 	 20.74188   0.02213  21.52943   0.14230  22.89826   0.30552  24.27057   0.08475   0.58127   0.00349  51.3612
403 21 23 42.70  46 22 58.00 	 19.36874   0.04882  20.16549   0.02560  21.23767   0.05773  22.63660   0.09284   0.27544   0.32675   2.5537
404 21 23 40.00  46 22 58.70 	 19.86825   0.07923  20.85992   0.14319  22.88516   0.21070  24.43982   0.51462   1.03356  -0.47058  51.0404
405 21 23 21.00  46 23  0.90 	 12.73327   0.00472  13.00600   0.00330  13.36881   0.00211  14.78395   0.01401   0.09008   1.05233   2.8193
406 21 23 23.40  46 23  0.90 	 12.57499   0.00537  13.81805   0.00725  15.86239   0.00674  18.27365   0.01223   0.80129   0.36693   2.6368
407 21 23 19.50  46 23  1.30 	 20.08155   0.01331  20.81107   0.05947  21.68477   0.06467  22.87374   0.33831   0.14417   0.31529   3.2757
408 21 23 34.80  46 23  2.20 	 17.34779   0.00085  18.04681   0.01125  18.82718   0.00823  20.07742   0.01681   0.08134   0.46988   2.7116
409 21 23 16.90  46 23  4.20 	 16.77453   0.00637  17.34451   0.00786  18.05827   0.01075  19.24638   0.01029   0.14378   0.47435   2.7121
410 21 23 24.40  46 23  3.90 	 16.76344   0.00518  17.49269   0.01051  18.26702   0.01407  19.46895   0.00981   0.04508   0.42760   2.6595
411 21 23 11.00  46 23  5.40 	 19.25212   0.03285  20.12397   0.04812  21.48675   0.11238  23.06254   0.18144   0.49093   0.21300  51.4535
412 21 23 33.10  46 23  3.90 	 15.83912   0.00449  16.43946   0.00279  17.13542   0.00275  18.37670   0.00999   0.09562   0.54532   2.7022
413 21 23 29.70  46 23  4.30 	 18.76151   0.01579  19.52393   0.00441  20.36665   0.05257  21.57751   0.02000   0.08030   0.36815   2.8499
414 21 23 43.30  46 23  2.90 	 17.70032   0.03366  18.44731   0.02351  19.34157   0.01689  20.89578   0.02944   0.14726   0.65996   2.5335
415 21 23 43.00  46 23  3.70 	 16.76428   0.00372  17.54893   0.00237  18.49301   0.00603  19.84378   0.01009   0.15942   0.40668   2.5977
416 21 23 32.20  46 23  5.20 	 16.37620   0.00555  17.51817   0.00760  19.01433   0.00023  20.95964   0.01924   0.35418   0.44915   2.6471
417 21 23 41.90  46 23  4.30 	 17.16360   0.00578  17.78594   0.02622  18.48845   0.00933  19.82050   0.01659   0.08017   0.62954   2.7454
418 21 23 29.60  46 23  5.70 	 18.92874   0.00755  19.62213   0.03715  20.67141   0.06469  21.92239   0.07781   0.35589   0.20170   2.7222
419 21 23 21.10  46 23  7.10 	 14.02378   0.00195  14.33010   0.00599  14.76780   0.00620  16.30474   0.00794   0.13138   1.09923   2.8945
420 21 23 10.50  46 23  8.80 	 18.89970   0.03823  19.59861   0.04721  20.60591   0.07640  22.00178   0.01668   0.30839   0.38857  99.9990
421 21 23 13.10  46 23  8.70 	 17.87304   0.01652  18.57709   0.02651  19.50913   0.00708  20.88287   0.02401   0.22800   0.44169   2.4634
422 21 23 33.90  46 23  6.70 	 13.17885   0.00219  14.12289   0.00283  15.41136   0.00377  17.10364   0.00689   0.34442   0.40381   2.6122
423 21 23 28.20  46 23  7.70 	 20.51272   0.02817  99.99900   0.00000  22.22702   0.08973  23.97554   0.24964  99.99900  99.99900  99.9990
424 21 23 42.30  46 23  6.40 	 19.70459   0.04840  20.68954   0.04701  22.13159   0.12870  99.99900   0.00000   0.45709  99.99900  51.3081
425 21 23 18.50  46 23  9.00 	 17.14862   0.01162  17.82747   0.00926  18.61178   0.01529  19.89636   0.02018   0.10546   0.50027   2.7167
426 21 23 36.60  46 23  7.20 	 19.43644   0.02951  20.41584   0.06455  21.40243   0.08460  22.89381   0.14154   0.00720   0.50479   2.4788
427 21 23 31.70  46 23  7.80 	 16.93895   0.01006  17.56523   0.00531  18.26705   0.00955  19.43437   0.01527   0.07553   0.46550   2.7031
428 21 23 26.90  46 23  8.60 	 13.22553   0.00402  13.58698   0.00294  14.02386   0.00502  15.65910   0.00755   0.07543   1.19837   2.9088
429 21 23 15.90  46 23  9.80 	 15.64068   0.00440  16.07360   0.00677  16.68686   0.00903  18.12839   0.00566   0.18035   0.82827   2.7709
430 21 23 14.00  46 23 10.50 	 18.89596   0.00782  19.63811   0.01749  20.40404   0.02609  21.61794   0.04976   0.02378   0.44798   2.8106
431 21 23 33.30  46 23  8.70 	 17.60261   0.00820  18.87721   0.00109  20.60133   0.07141  22.94610   0.08558   0.44952   0.62065   2.6252
432 21 23 21.00  46 23 10.00 	 18.77698   0.20807  99.99900   0.00000  99.99900   0.00000  99.99900   0.00000  99.99900  99.99900   2.4006
433 21 23 16.40  46 23 10.60 	 15.59492   0.00600  16.19361   0.00634  16.93788   0.00609  18.15763   0.00866   0.14559   0.47547   2.6490
434 21 23 29.00  46 23  9.40 	 14.48624   0.00328  14.88140   0.00399  15.38111   0.00089  16.96642   0.00759   0.10455   1.08560   2.8770
435 21 23 41.40  46 23  8.60 	 18.40613   0.02357  19.15928   0.02684  20.10587   0.00908  21.37420   0.04424   0.19344   0.32174   2.6694
436 21 23 27.30  46 23 10.10 	 18.78688   0.05361  19.47445   0.04766  20.02294   0.14671  21.48996   0.05048  -0.13908   0.91853   2.6866
437 21 23 40.00  46 23  9.10 	 12.75530   0.00273  13.11426   0.00326  13.63081   0.00285  15.33941   0.00939   0.15760   1.19205   2.8264
438 21 23 36.20  46 23 11.90 	 19.96785   0.04275  20.98580   0.24126  21.54165   0.10192  23.20095   0.40261  -0.46211   1.10345  51.3173
440 21 23 30.80  46 23 12.80 	 17.52696   0.01626  18.24733   0.01781  19.07988   0.02107  20.29748   0.01565   0.11218   0.38505   2.6813
441 21 23 34.60  46 23 12.80 	 18.64802   0.02650  19.80441   0.00996  21.30772   0.04590  22.68366   0.18252   0.34693  -0.12738  51.2515
442 21 23 29.50  46 23 13.50 	 18.59982   0.00191  19.34452   0.02890  20.32240   0.02566  21.57835   0.02894   0.23318   0.27807   2.9178
443 21 23 36.50  46 23 13.00 	 18.09911   0.00456  18.93088   0.01766  19.96811   0.02425  21.43003   0.01478   0.20546   0.42469   2.7881
444 21 23 30.60  46 23 13.80 	 19.37953   0.07460  20.28236   0.07366  21.32178   0.07087  22.50464   0.09328   0.13659   0.14344  51.2646
445 21 23 46.50  46 23 12.50 	 19.66771   0.19034  20.54933   0.03711  21.76337   0.10521  23.02060   0.07999   0.33241   0.04321  51.1301
446 21 23 14.80  46 23 16.90 	 17.15445   0.01070  18.31593   0.00469  19.84903   0.00595  21.88711   0.02070   0.37160   0.50499   2.6969
447 21 23 42.20  46 23 14.60 	 20.05952   0.02576  20.83771   0.10989  21.62204   0.03408  22.98697   0.10956   0.00613   0.58061   2.1887
448 21 23 36.50  46 23 15.30 	 18.36812   0.01066  19.42912   0.03769  21.11738   0.11829  23.38032   0.00548   0.62726   0.57469   2.5100
449 21 23 38.50  46 23 15.40 	 16.47767   0.00945  17.10683   0.00467  17.87820   0.00439  19.10629   0.01250   0.14221   0.45671   2.7404
450 21 23 39.40  46 23 15.30 	 19.69995   0.08061  20.31066   0.04886  21.23972   0.14755  22.81334   0.03073   0.31835   0.64456  51.5461
451 21 23 14.20  46 23 17.90 	 19.18134   0.01324  19.96930   0.07488  20.85144   0.03612  22.18483   0.15258   0.09419   0.45124   2.0407
452 21 23 14.50  46 23 17.90 	 99.99900   0.00000  21.31432   0.19197  23.04986   0.26898  24.91160   0.08520  99.99900   0.12621  99.9990
453 21 23 33.00  46 23 17.00 	 18.84772   0.01881  19.81643   0.02468  20.95054   0.03708  22.42976   0.04074   0.16540   0.34512   2.2548
454 21 23 36.30  46 23 17.90 	 19.85716   0.05115  20.95452   0.11434  22.43282   0.08658  23.75230   0.08315   0.38094  -0.15882  51.2213
455 21 23 18.50  46 23 20.40 	 18.77924   0.00955  19.69539   0.01776  21.02254   0.00551  22.70371   0.05531   0.41100   0.35402   2.1805
456 21 23 36.90  46 23 18.80 	 19.56518   0.17610  20.40350   0.13742  21.62568   0.21619  23.19817   0.26920   0.38386   0.35032  51.2980
457 21 23 21.40  46 23 20.40 	 18.79566   0.01953  19.48343   0.01931  20.30714   0.01381  21.49004   0.00300   0.13594   0.35919  51.2737
458 21 23 30.70  46 23 20.30 	 21.78995   0.35418  22.52274   0.15002  23.44709   0.08533  25.55862   0.00000   0.19156   1.18718  50.9700
459 21 23 15.60  46 23 22.10 	 16.02389   0.00574  16.62002   0.01002  17.40668   0.00747  18.60588   0.01351   0.19053   0.41254   2.6558
460 21 23 35.90  46 23 20.20 	 15.93206   0.00367  16.43764   0.00085  17.08749   0.00782  18.54696   0.00604   0.14426   0.80962   2.8030
461 21 23 24.00  46 23 21.70 	 19.14275   0.02696  19.90191   0.04846  20.68205   0.05319  21.93174   0.06864   0.02098   0.46956   2.6025
462 21 23 37.00  46 23 20.50 	 17.97066   0.01187  18.83326   0.01942  19.94968   0.03230  21.46024   0.02216   0.25382   0.39414   2.5920
463 21 23 37.80  46 23 20.80 	 19.28372   0.27755  19.97117   0.16053  21.29921   0.15883  22.55618   0.27498   0.64059  -0.07107  50.6501
464 21 23 37.90  46 23 21.50 	 16.66568   0.00953  17.27172   0.00053  18.00205   0.01010  19.21055   0.01701   0.12428   0.47818   2.6172
465 21 23 46.20  46 23 20.80 	 18.15606   0.02819  18.88240   0.01619  19.72537   0.03063  21.06772   0.02188   0.11663   0.49938  51.3040
466 21 23 34.60  46 23 23.00 	 18.95976   0.01227  19.87807   0.08655  20.86982   0.05882  22.43411   0.09129   0.07344   0.57253   2.6357
467 21 23 43.40  46 23 22.70 	 19.46166   0.05393  20.39801   0.03932  21.52322   0.08722  23.21850   0.16246   0.18886   0.57006  51.3447
468 21 23 28.10  46 23 24.30 	 14.14667   0.00071  14.59485   0.00387  15.10973   0.00414  16.70048   0.00808   0.06670   1.07586   2.8892
469 21 23 26.80  46 23 25.00 	 19.42902   0.06413  20.29921   0.00833  21.23664   0.24245  22.33417   0.43162   0.06725   0.16010   3.0467
470 21 23 20.10  46 23 25.80 	 18.79663   0.02640  19.49243   0.02255  20.41954   0.01567  21.73077   0.04436   0.23131   0.38411   2.8672
471 21 23 33.60  46 23 24.50 	 18.12002   0.00736  18.80890   0.01634  19.58955   0.03704  20.93418   0.01139   0.09178   0.56398   2.6894
472 21 23 26.70  46 23 25.90 	 16.46636   0.00933  17.07302   0.00118  17.73919   0.00476  18.94629   0.01567   0.05951   0.54093   2.7273
473 21 23 45.80  46 23 24.00 	 15.11241   0.00650  15.48887   0.00394  16.07552   0.00469  17.71040   0.00795   0.21018   1.04823  51.4413
474 21 23 21.60  46 23 26.60 	 16.86649   0.00516  17.50451   0.01004  18.24995   0.00653  19.43078   0.00519   0.10741   0.43540   2.7012
475 21 23 23.60  46 23 26.50 	 20.08220   0.07229  20.73175   0.06301  21.63150   0.06594  22.79790   0.08369   0.25021   0.26665  51.3231
476 21 23 20.60  46 23 27.70 	 16.20409   0.00625  16.95043   0.00784  17.88786   0.00625  19.25091   0.00958   0.19109   0.42563   2.6186
477 21 23 27.40  46 23 27.30 	 17.72038   0.00679  18.44798   0.00984  19.22509   0.02737  20.51040   0.02710   0.04950   0.50821   2.7330
478 21 23 23.30  46 23 28.50 	 19.95202   0.05952  20.95395   0.18091  21.93248   0.11765  23.40847   0.08486  -0.02340   0.49747  51.3134
479 21 23 33.10  46 23 28.10 	 13.43738   0.00223  13.77996   0.00189  14.24174   0.00416  15.78484   0.00720   0.11919   1.08133   2.8940
480 21 23 25.30  46 23 29.00 	 19.20431   0.02021  19.93607   0.04233  20.91322   0.02555  22.30193   0.04049   0.24541   0.41155   2.1032
481 21 23 44.60  46 23 27.40 	 17.95055   0.00656  18.71809   0.01974  19.60424   0.02981  20.87920   0.02002   0.11861   0.38881   2.6649
482 21 23 34.50  46 23 28.90 	 19.41485   0.02567  20.44163   0.04939  21.61131   0.10130  23.38777   0.08369   0.14290   0.60679  51.3341
483 21 23 35.50  46 23 30.00 	 17.41405   0.01305  18.23793   0.00180  19.37718   0.01485  20.90341   0.01856   0.31536   0.38697   2.6071
484 21 23 29.20  46 23 31.50 	 19.26672   0.03485  20.08731   0.06078  21.10237   0.00601  22.48807   0.09896   0.19446   0.37064   2.5387
485 21 23 10.80  46 23 33.30 	 17.92542   0.02295  18.70000   0.05086  19.59454   0.02504  21.03073   0.31609   0.11996   0.54165  99.9990
486 21 23 28.90  46 23 31.80 	 17.58479   0.01034  18.34594   0.00078  19.13077   0.01292  20.44014   0.00469   0.02367   0.52454   2.6795
487 21 23  9.90  46 23 35.10 	 14.90564   0.00000  15.23306   0.00748  15.76243   0.00988  17.35464   0.01334   0.20195   1.06284  99.9990
488 21 23 46.00  46 23 31.60 	 15.41166   0.00634  16.02783   0.00668  16.85276   0.01544  18.00186   0.01831   0.20877   0.32417  51.3061
489 21 23 30.70  46 23 33.50 	 20.07164   0.15508  20.52820   0.19838  21.26356   0.07341  22.92380   0.06514   0.27879   0.92489  51.4774
490 21 23 18.90  46 23 34.90 	 19.33858   0.06836  20.04326   0.05325  21.19437   0.07924  22.28700   0.09911   0.44643  -0.05849   2.6204
491 21 23 25.70  46 23 34.50 	 13.61900   0.00417  13.96224   0.00854  14.38331   0.00627  15.97556   0.01024   0.07783   1.17118   2.8994
492 21 23 21.10  46 23 35.10 	 19.13074   0.05429  20.06242   0.09419  21.57527   0.04773  23.23960   0.14066   0.58117   0.15149   2.7584
493 21 23 25.60  46 23 34.70 	 16.09200   0.01739  16.66693   0.01706  17.33163   0.04405  18.56724   0.01135   0.08977   0.57091   2.6716
494 21 23 29.10  46 23 34.70 	 19.54069   0.04458  20.65560   0.03589  21.91723   0.02817  23.54566   0.12463   0.14672   0.36680  51.3506
495 21 23 37.30  46 23 34.30 	 20.31315   0.31859  20.32011   0.68305  21.32581   0.90031  99.99900   0.00000   0.99875  99.99900  51.2591
496 21 23 40.60  46 23 34.00 	 17.64786   0.01817  18.36048   0.01725  19.17114   0.02521  20.37125   0.02884   0.09806   0.38944   2.6456
497 21 23 18.60  46 23 36.70 	 17.46577   0.00466  18.02151   0.00086  18.58527   0.00827  20.24448   0.01142   0.00802   1.09545   2.8966
498 21 23 34.70  46 23 35.20 	 19.50491   0.04631  20.31312   0.06162  21.39178   0.11080  22.94942   0.12948   0.27045   0.47898   1.6939
499 21 23 23.20  46 23 36.50 	 20.07179   0.02897  21.10580   0.16335  22.35660   0.08780  23.52650   0.25711   0.21678  -0.08089  51.3078
500 21 23 30.40  46 23 36.00 	 14.07340   0.00371  14.48968   0.00691  14.94066   0.00474  16.55712   0.00684   0.03471   1.16547   2.9049
501 21 23 34.40  46 23 35.70 	 20.39579   0.01043  21.69127   0.18071  22.39500   0.34401  23.87527   0.32811  -0.59175   0.77655  51.2685
502 21 23 41.20  46 23 35.20 	 17.75620   0.01102  18.74493   0.00082  20.30088   0.04407  22.08283   0.01194   0.56723   0.22600   2.5669
503 21 23 42.40  46 23 35.50 	 19.73718   0.05790  20.69266   0.09227  21.64345   0.04441  22.99961   0.01009  -0.00469   0.40537  51.3004
504 21 23 40.40  46 23 36.70 	 17.59185   0.03192  18.39432   0.03045  19.50015   0.03210  21.08771   0.06319   0.30336   0.48173   2.6441
505 21 23 22.40  46 23 38.60 	 18.96313   0.04918  19.83508   0.01818  20.63917   0.01689  22.18448   0.01746  -0.06787   0.74123   2.5073
506 21 23 37.30  46 23 37.20 	 15.89776   0.00297  16.49294   0.00406  17.21212   0.00274  18.43961   0.00695   0.12400   0.50831   2.7040
507 21 23 27.50  46 23 39.50 	 13.90778   0.00362  14.33041   0.00400  14.78459   0.00589  16.28592   0.00902   0.03156   1.04715   2.8952
508 21 23 25.40  46 23 42.60 	 16.05932   0.00820  16.70858   0.01136  17.42605   0.00960  18.67326   0.00985   0.06822   0.52973   2.6857
509 21 23 18.80  46 23 43.50 	 19.21228   0.00542  20.43263   0.03288  22.13139   0.18296  23.75601   0.14333   0.47842  -0.07415  51.1508
510 21 23 46.20  46 23 40.90 	 19.68147   0.06215  20.39411   0.09168  21.45244   0.10651  22.82880   0.09498   0.34569   0.31803  51.4284
511 21 23 21.80  46 23 43.70 	 16.69119   0.00492  17.38885   0.00388  18.15020   0.00299  19.47750   0.01044   0.06369   0.56595   2.7244
513 21 23 24.90  46 23 43.90 	 17.31222   0.02967  17.97353   0.01546  18.73220   0.03691  19.82608   0.03217   0.09735   0.33521   2.7613
514 21 23 11.80  46 23 45.30 	 15.24764   0.00608  15.85962   0.00605  16.62334   0.00874  17.82021   0.00832   0.15174   0.43316   2.6328
515 21 23 24.80  46 23 44.60 	 15.86053   0.00332  16.46331   0.01136  17.14124   0.00685  18.32483   0.00880   0.07516   0.50565   2.7002
516 21 23 19.40  46 23 45.20 	 16.95013   0.00588  17.79959   0.01227  18.98161   0.00697  20.61017   0.01435   0.33256   0.44653   2.5761
517 21 23 13.40  46 23 45.80 	 22.02741   0.00000  99.99900   0.00000  99.99900   0.00000  99.99900   0.00000  99.99900  99.99900  99.9990
518 21 23 16.50  46 23 45.60 	 19.00684   0.03289  19.89174   0.03347  20.84747   0.01103  22.51201   0.02065   0.07082   0.70882   2.8979
519 21 23 17.30  46 23 45.60 	 19.97454   0.04890  21.00432   0.14400  21.85632   0.03286  23.27520   0.08094  -0.17777   0.56688  51.3576
520 21 23 44.80  46 23 42.90 	 18.31871   0.00620  19.10216   0.00909  20.12453   0.02641  21.46905   0.00438   0.23892   0.32215   2.5558
521 21 23 15.70  46 23 45.90 	 18.02156   0.01698  18.77164   0.01151  19.83577   0.01637  21.22930   0.00870   0.31405   0.32940   2.7597
522 21 23 29.40  46 23 44.60 	 16.44458   0.00632  17.12881   0.00106  17.81844   0.00573  19.04630   0.01736   0.00540   0.53823   2.6999
523 21 23 16.80  46 23 46.00 	 17.05162   0.01533  17.71257   0.00834  18.50937   0.01244  19.80877   0.00445   0.13586   0.50259   2.7061
524 21 23 21.30  46 23 46.10 	 17.53180   0.00707  18.28793   0.00439  19.26468   0.00334  20.62948   0.02174   0.22064   0.38804   2.6827
525 21 23 29.20  46 23 45.60 	 19.30658   0.04720  20.11448   0.02114  21.48469   0.07572  22.69277   0.09443   0.56231  -0.16213   2.5229
526 21 23 32.80  46 23 45.20 	 18.33033   0.01606  19.05276   0.01518  19.82507   0.02138  21.07971   0.02767   0.04988   0.48232   2.6109
527 21 23 39.20  46 23 44.60 	 18.49772   0.01078  19.21936   0.03245  20.02221   0.04970  21.32418   0.00497   0.08121   0.49912   2.8742
528 21 23 25.80  46 23 46.10 	 20.03816   0.07888  20.93401   0.07848  22.25338   0.21572  24.05967   0.31429   0.42352   0.48692   2.5206
529 21 23 32.90  46 23 45.70 	 19.54350   0.01369  20.38783   0.06194  21.87834   0.08420  23.18143   0.24805   0.64617  -0.18741   2.7109
530 21 23 23.00  46 23 47.00 	 16.61138   0.00455  17.31485   0.00797  18.18419   0.01052  19.52382   0.00862   0.16588   0.47028   2.5772
531 21 23 38.00  46 23 46.10 	 17.83479   0.00836  18.51641   0.01539  19.30574   0.00552  20.51417   0.00935   0.10772   0.41910   2.7177
532 21 23 27.70  46 23 47.50 	 16.16194   0.00871  16.73479   0.00476  17.33766   0.00651  18.63713   0.01209   0.03002   0.69660   2.7608
533 21 23 40.30  46 23 46.20 	 17.87635   0.02281  18.70526   0.03309  19.59193   0.01854  21.09851   0.04038   0.05776   0.61991   2.6583
534 21 23 40.20  46 23 46.20 	 17.94020   0.02789  18.71570   0.03003  19.58597   0.03373  20.77786   0.00971   0.09476   0.32162   2.7738
535 21 23 36.10  46 23 46.70 	 16.79805   0.00516  17.46034   0.00814  18.22834   0.00113  19.46367   0.00820   0.10572   0.46732   2.6691
536 21 23 27.20  46 23 47.70 	 15.65871   0.00546  16.33141   0.00549  16.99511   0.00720  18.20363   0.00933  -0.00902   0.54483   2.6877
537 21 23 21.70  46 23 48.70 	 16.40683   0.00430  17.06852   0.01015  17.78289   0.00619  19.00847   0.01101   0.05269   0.51121   2.6542
538 21 23 21.50  46 23 49.40 	 19.49805   0.08763  20.19479   0.04279  21.70242   0.30189  23.36973   0.35202   0.81089   0.15968  51.2951
539 21 23 17.20  46 23 49.90 	 17.61927   0.00911  18.41201   0.01250  19.60317   0.00610  21.06260   0.01266   0.39842   0.26828   2.6012
540 21 23 28.00  46 23 49.00 	 19.77289   0.05592  20.69522   0.10226  22.16100   0.18355  23.69382   0.31922   0.54346   0.06703  51.3092
541 21 23 46.00  46 23 47.60 	 20.81907   0.03915  21.75872   0.06593  23.40770   0.08407  99.99900   0.00000   0.70933  99.99900  51.3319
542 21 23 35.50  46 23 48.70 	 20.36881   0.01379  21.54114   0.14527  22.52162   0.13346  24.14424   0.46204  -0.19184   0.64214  51.4593
543 21 23 36.40  46 23 49.00 	 19.39723   0.01877  20.32636   0.05023  21.08825   0.03422  22.64663   0.13414  -0.16724   0.79649   3.1999
544 21 23 42.10  46 23 48.50 	 20.05465   0.04847  20.98273   0.07723  21.73484   0.07777  23.14771   0.10504  -0.17597   0.66076  51.2315
545 21 23 46.80  46 23 49.30 	 17.91125   0.01584  18.76395   0.01388  19.94418   0.13448  21.28675   0.06187   0.32754   0.16233  99.9990
546 21 23 22.60  46 23 52.50 	 15.32492   0.00251  15.72564   0.01253  16.29170   0.01764  17.76416   0.01946   0.16535   0.90640   2.8509
547 21 23 22.90  46 23 53.20 	 14.04026   0.00413  14.38897   0.00709  14.89727   0.00528  16.42734   0.00721   0.15960   1.02177   2.9050
548 21 23 12.60  46 23 54.90 	 18.93874   0.07249  19.73060   0.04490  20.68322   0.03940  22.24255   0.06226   0.16077   0.60670   2.5537
549 21 23 24.90  46 23 53.90 	 18.80840   0.01158  19.63031   0.04394  20.32912   0.03946  21.60328   0.02548  -0.12309   0.57535   3.3055
550 21 23 11.20  46 23 55.20 	 18.74693   0.02075  19.37420   0.01887  20.28791   0.02806  21.52042   0.04409   0.28645   0.31879   2.5913
551 21 23 23.60  46 23 54.30 	 15.57857   0.00478  16.20031   0.01185  16.92146   0.00846  18.20400   0.00706   0.09942   0.56139   2.6894
552 21 23 31.00  46 23 54.00 	 19.71137   0.07121  20.68747   0.06142  21.87977   0.15961  23.81916   0.18572   0.21620   0.74709   3.1184
553 21 23 10.80  46 23 56.10 	 20.37472   0.00000  20.73054   0.12068  21.90444   0.06651  23.20809   0.11409   0.81808   0.12975  99.9990
555 21 23 42.90  46 23 53.80 	 18.09090   0.00488  18.83324   0.01023  19.75206   0.00654  21.01244   0.02895   0.17647   0.34156   2.6780
556 21 23 18.80  46 23 56.40 	 20.24158   0.08063  21.24718   0.15263  22.35683   0.39159  99.99900   0.00000   0.10405  99.99900   2.5373
557 21 23 41.30  46 23 54.70 	 20.25885   0.01991  21.08726   0.15567  22.38010   0.01789  23.99734   0.15237   0.46443   0.32440  51.5831
558 21 23 38.40  46 23 55.20 	 20.04496   0.04401  20.87717   0.07356  21.61881   0.11704  22.54376   0.03389  -0.09056   0.18330  51.3942
559 21 23 19.10  46 23 57.50 	 16.16253   0.00755  16.65731   0.00413  17.29637   0.00842  18.54429   0.00845   0.14429   0.60885   2.7474
560 21 23 10.60  46 23 58.30 	 17.95303   0.02476  19.21622   0.00218  21.03847   0.02192  23.18449   0.14931   0.55906   0.32378  99.9990
561 21 23 40.30  46 23 55.50 	 99.99900   0.00000  99.99900   0.00000  99.99900   0.00000  21.90828   0.43129  99.99900  99.99900  50.8658
562 21 23 40.10  46 23 55.70 	 15.44884   0.00896  15.92526   0.00472  16.58627   0.01302  18.01874   0.00567   0.18459   0.77146   2.7975
563 21 23 39.80  46 23 55.90 	 19.43152   0.05139  20.21148   0.16018  20.88504   0.03772  21.94355   0.07295  -0.10641   0.38496  51.3412
564 21 23 21.80  46 23 58.50 	 16.56457   0.00637  17.20840   0.00584  17.95871   0.00660  19.12648   0.01090   0.10649   0.41746   2.6779
565 21 23 37.00  46 23 57.30 	 19.15827   0.04148  19.90688   0.01570  20.74831   0.04748  22.02373   0.08559   0.09282   0.43399   3.2318
566 21 23 40.40  46 23 57.00 	 19.59078   0.20726  20.43795   0.43774  99.99900   0.00000  23.14364   2.02062  99.99900  99.99900  99.9990
567 21 23 25.90  46 23 59.10 	 18.26424   0.00516  19.02459   0.01065  19.74671   0.03066  21.00168   0.01472  -0.03823   0.53285   2.7222
568 21 23 46.60  46 23 57.00 	 15.19949   0.00650  15.82496   0.00526  16.58902   0.00503  17.93834   0.00532   0.13859   0.58525  51.3458
569 21 23 28.50  46 24  0.70 	 17.48253   0.00748  18.23391   0.00544  18.98412   0.00554  20.16741   0.01612  -0.00118   0.43307   2.6875
570 21 23 37.20  46 24  0.10 	 19.06690   0.05604  19.92838   0.02892  20.58733   0.01917  22.17066   0.06774  -0.20254   0.92438  51.3588
571 21 23 40.00  46 23 59.90 	 19.94653   0.05192  21.06108   0.04694  21.54781   0.10893  99.99900   0.00000  -0.62782  99.99900  51.2782
572 21 23 22.70  46 24  1.60 	 18.59506   0.02619  19.61112   0.03321  21.10591   0.07339  23.14766   0.14137   0.47873   0.54696   2.6414
573 21 23 18.70  46 24  2.10 	 20.14043   0.07720  21.19220   0.12218  23.12787   0.22911  24.27487   0.31489   0.88391  -0.78868   1.3965
574 21 23 43.60  46 24  0.10 	 18.35000   0.01924  19.05871   0.01766  19.86761   0.02151  21.26858   0.01860   0.10018   0.59207   2.6280
575 21 23 36.40  46 24  2.70 	 19.15781   0.03033  20.02107   0.05882  20.99341   0.04742  22.28702   0.01142   0.10908   0.32127   2.7260
576 21 23 42.80  46 24  2.20 	 19.39977   0.12015  20.37676   0.08637  21.43083   0.14254  23.33570   0.14672   0.07709   0.85079  51.2460
577 21 23 31.90  46 24  4.20 	 20.06774   0.04390  21.14489   0.17380  22.45170   0.23362  23.88464   0.06336   0.22965   0.12613  51.4568
578 21 23 30.20  46 24  4.40 	 12.09788   0.04620  12.57572   0.00597  13.21459   0.00388  14.34827   0.01363   0.16104   0.49480  51.2985
579 21 23 29.00  46 24  4.60 	 17.92999   0.04774  18.83643   0.01418  19.52009   0.06768  20.87088   0.09174  -0.22278   0.66713   2.8541
580 21 23 29.10  46 24  5.10 	 17.05888   0.00825  17.83901   0.01028  18.61014   0.00746  19.86594   0.00843  -0.00900   0.48467   2.6613
581 21 23 14.60  46 24  6.70 	 17.43976   0.01517  18.05504   0.01058  18.81498   0.00100  20.07457   0.01039   0.14466   0.49965   2.7672
582 21 23 42.60  46 24  4.10 	 18.28721   0.01762  19.17019   0.01763  20.32389   0.02132  21.92945   0.08499   0.27071   0.45186   2.6103
583 21 23 41.80  46 24  4.40 	 18.81254   0.03088  19.66620   0.04205  20.43800   0.00441  21.85205   0.01533  -0.08186   0.64225   2.7473
584 21 23 30.20  46 24  5.90 	 99.99900   0.00000  99.99900   0.00000  99.99900   0.00000  99.99900   0.00000  99.99900  99.99900   3.5426
585 21 23 37.90  46 24  5.50 	 19.16752   0.02936  19.95184   0.04638  20.71368   0.00607  21.97800   0.02207  -0.02248   0.50249   2.7212
586 21 23 22.20  46 24  7.50 	 19.00768   0.01452  19.97342   0.05874  21.32128   0.06608  23.02589   0.07217   0.38213   0.35675   3.2289
587 21 23 31.10  46 24  8.00 	 19.89959   0.02311  19.79802   0.04752  99.99900   0.00000  22.94321   0.18481  99.99900  99.99900  51.2518
588 21 23 45.50  46 24  6.80 	 19.51672   0.04887  20.39351   0.08333  21.25678   0.08204  22.42417   0.08358  -0.01353   0.30412   3.1848
589 21 23 45.90  46 24  6.80 	 17.95887   0.00484  18.97299   0.02700  20.37262   0.01528  22.11200   0.02376   0.38551   0.33975  51.3681
590 21 23 41.30  46 24  8.20 	 18.28737   0.02666  19.11765   0.01138  20.19218   0.03489  21.68742   0.00864   0.24424   0.42070   2.8273
591 21 23 12.20  46 24 11.30 	 15.93943   0.00218  16.38527   0.00614  17.02025   0.00883  18.38826   0.00829   0.18914   0.73302   2.7568
592 21 23 21.30  46 24 11.30 	 18.35160   0.01252  19.06227   0.01653  19.91761   0.01705  21.25805   0.02143   0.14467   0.48511   2.7480
593 21 23 14.40  46 24 12.40 	 19.38441   0.02335  20.16810   0.06377  21.22331   0.03876  22.58848   0.02383   0.27152   0.30996  51.2838
594 21 23 35.80  46 24 10.40 	 14.43218   0.00752  14.87242   0.00503  15.43288   0.00369  16.98343   0.00696   0.12022   0.99009   2.8296
595 21 23 26.00  46 24 12.30 	 18.02866   0.01418  19.21405   0.01609  20.69422   0.01940  22.44643   0.02882   0.29478   0.27204   2.6598
596 21 23 14.60  46 24 13.50 	 19.26259   0.04783  20.06501   0.05128  21.04945   0.01769  22.99254   0.06746   0.18202   0.95867   2.6981
597 21 23 20.60  46 24 14.20 	 15.81822   0.01014  16.48596   0.00661  17.39709   0.00645  18.67086   0.00884   0.24339   0.36264   2.5953
598 21 23 14.80  46 24 14.80 	 19.51318   0.07243  20.23083   0.05715  21.66092   0.06938  22.81708   0.04983   0.71244  -0.27393  51.3369
599 21 23 44.60  46 24 12.00 	 17.77591   0.04265  18.62792   0.05837  19.72600   0.11267  21.12117   0.12142   0.24608   0.29708   2.5780
600 21 23 26.70  46 24 13.90 	 18.75290   0.00674  19.57106   0.05574  20.29896   0.04602  21.39405   0.04840  -0.09026   0.36719   2.6215
601 21 23 24.60  46 24 14.60 	 17.76722   0.00917  19.20544   0.01884  21.40908   0.11546  23.65588   0.15949   0.76543   0.04315   2.7215
602 21 23 44.60  46 24 13.00 	 18.08237   0.05124  18.97357   0.05018  19.85105   0.10916  21.27043   0.06636  -0.01371   0.54189   2.5160
603 21 23 12.20  46 24 16.50 	 18.77049   0.01798  19.50547   0.01731  20.29238   0.01216  21.73764   0.02751   0.05193   0.65834   2.8263
604 21 23 29.10  46 24 14.90 	 16.63067   0.00591  17.40277   0.00693  18.18390   0.00722  19.51220   0.01022   0.00903   0.54718   2.6702
605 21 23 25.60  46 24 15.50 	 19.49969   0.04515  20.07340   0.04334  20.62654   0.04357  22.05895   0.04266  -0.02058   0.87927   2.7119
606 21 23 14.60  46 24 16.60 	 18.69639   0.00932  19.47317   0.03389  20.46541   0.03133  21.99826   0.02849   0.21546   0.54061   2.5351
607 21 23 38.80  46 24 14.30 	 19.16725   0.04603  99.99900   0.00000  21.46614   0.07940  23.53093   0.18208  99.99900  99.99900  51.2656
608 21 23 43.90  46 24 13.80 	 19.89574   0.06936  20.91041   0.09031  21.86277   0.10555  23.49169   0.12874  -0.06232   0.67657  51.4803
609 21 23 22.30  46 24 16.10 	 19.87408   0.03739  20.69456   0.03267  22.30810   0.13609  23.58185   0.18829   0.79306  -0.33979  51.1892
610 21 23 31.10  46 24 15.50 	 15.53990   0.00368  16.06122   0.00270  16.61622   0.00650  18.10894   0.00789   0.03368   0.93773   2.8478
611 21 23 23.50  46 24 16.80 	 13.07908   0.00035  13.36523   0.00263  13.79833   0.00231  15.40839   0.00510   0.14695   1.17697   2.8851
612 21 23 39.50  46 24 15.50 	 14.73097   0.00477  15.08714   0.00398  15.59662   0.00492  17.19293   0.00893   0.15331   1.08684   2.9219
613 21 23 45.30  46 24 15.90 	 18.62932   0.01413  99.99900   0.00000  20.37282   0.01788  21.65650   0.01815  99.99900  99.99900   3.5191
614 21 23 36.30  46 24 17.60 	 18.03526   0.01615  18.68363   0.01218  19.42755   0.01690  20.59716   0.02601   0.09555   0.42569   2.7385
615 21 23 31.70  46 24 18.80 	 20.10018   0.07358  21.30667   0.09522  99.99900   0.00000  24.14303   0.33741  99.99900  99.99900  51.4331
616 21 23 25.50  46 24 20.20 	 13.99836   0.00477  14.31087   0.01401  14.72056   0.00550  16.24773   0.00758   0.09717   1.11749   2.9161
617 21 23 17.50  46 24 21.20 	 19.15286   0.03620  20.12441   0.05088  21.55697   0.03377  23.27707   0.08647   0.46100   0.28755  51.3081
618 21 23 44.50  46 24 19.30 	 15.12712   0.00608  15.77094   0.00489  16.52719   0.00641  17.76513   0.00820   0.11242   0.48169   2.6538
619 21 23 32.50  46 24 20.90 	 18.60098   0.02034  19.36518   0.03837  20.09378   0.03983  21.31821   0.04067  -0.03559   0.49583   2.6483
620 21 23 21.40  46 24 22.30 	 19.24116   0.01206  19.88554   0.00392  20.68659   0.02571  21.84491   0.04632   0.15667   0.35728   2.4027
621 21 23 15.80  46 24 23.10 	 16.10837   0.00860  16.57991   0.00549  17.24767   0.00754  18.52251   0.00991   0.19621   0.60707   2.7421
622 21 23 34.60  46 24 21.60 	 19.27568   0.00993  20.29968   0.08718  21.05395   0.06350  22.50199   0.05174  -0.26973   0.69378   3.0559
623 21 23 30.70  46 24 22.10 	 17.41057   0.00883  18.17629   0.01235  18.89749   0.00397  20.10237   0.01319  -0.04452   0.48368   2.6919
624 21 23 16.10  46 24 23.60 	 18.97774   0.18671  19.85978   0.26096  20.87114   0.16690  21.10644   0.21278   0.12931  -0.77607  51.4067
625 21 23 37.90  46 24 21.50 	 19.76023   0.08301  20.45495   0.07263  21.25159   0.07467  22.64478   0.08379   0.10193   0.59654  51.2777
626 21 23 32.30  46 24 22.90 	 17.21994   0.00443  17.98030   0.00641  18.79813   0.00988  20.08576   0.01399   0.05747   0.46980   2.7020
627 21 23 29.70  46 24 23.30 	 19.37179   0.05166  20.33794   0.06857  21.11339   0.08051  22.21861   0.02789  -0.19069   0.32976  51.3373
628 21 23 35.50  46 24 22.80 	 18.08734   0.01487  19.02497   0.00640  20.15505   0.02841  21.72648   0.03833   0.19246   0.44134   2.6729
629 21 23 47.00  46 24 21.60 	 19.15445   0.05635  20.01301   0.13662  20.91081   0.05045  22.12652   0.15893   0.03923   0.31791  99.9990
630 21 23 16.70  46 24 24.90 	 17.54347   0.06023  18.35559   0.05376  19.58380   0.10816  21.01055   0.07260   0.41608   0.19854   2.6891
631 21 23 12.90  46 24 25.90 	 19.37566   0.01110  20.17181   0.06100  21.35060   0.05182  22.89230   0.09471   0.38264   0.36291  51.3481
632 21 23 16.70  46 24 26.20 	 16.29536   0.01196  17.17360   0.01028  18.36932   0.01066  19.96898   0.01153   0.31749   0.40393   2.6319
633 21 23 13.20  46 24 27.10 	 18.53113   0.02634  19.23737   0.02215  20.31373   0.02659  21.77847   0.08377   0.37012   0.38837   2.5870
634 21 23 42.20  46 24 24.30 	 17.78258   0.00857  18.69385   0.00952  20.15103   0.03083  21.90231   0.06960   0.54591   0.29409   2.6453
635 21 23 35.80  46 24 25.00 	 18.93706   0.02708  20.05566   0.04766  21.33179   0.06636  23.03507   0.10704   0.15755   0.42714  51.2989
636 21 23 12.80  46 24 27.40 	 19.30595   0.05256  20.37557   0.06360  21.65997   0.08167  23.37734   0.18615   0.21478   0.43297   2.8211
637 21 23 29.40  46 24 25.90 	 17.56624   0.00857  18.34542   0.02366  19.04664   0.00961  20.27509   0.01329  -0.07797   0.52723   2.6885
638 21 23 36.00  46 24 27.20 	 19.61272   0.03846  20.76243   0.05524  22.25284   0.14274  23.89774   0.28710   0.34070   0.15449  51.2110
639 21 23 44.40  46 24 26.80 	 19.54178   0.02996  20.72395   0.00807  21.98313   0.09669  23.71081   0.20281   0.07702   0.46849  51.3138
640 21 23 35.40  46 24 27.70 	 19.46513   0.02028  20.20926   0.06380  21.15010   0.06787  22.43682   0.07992   0.19672   0.34588   2.6178
642 21 23 45.00  46 24 27.00 	 18.12477   0.03185  18.91201   0.02830  19.79728   0.03816  21.23521   0.01807   0.09803   0.55267   2.7060
643 21 23 14.70  46 24 30.60 	 19.47494   0.02559  20.20884   0.03704  21.07368   0.04033  22.45218   0.12910   0.13094   0.51367   2.5143
644 21 23 11.10  46 24 31.20 	 18.52894   0.00573  19.45884   0.02065  20.90704   0.03079  22.61653   0.03734   0.51831   0.26130   2.6585
645 21 23 44.10  46 24 28.90 	 19.43478   0.00336  20.35181   0.02187  21.42950   0.09422  22.65987   0.11695   0.16067   0.15268   2.6496
646 21 23 40.60  46 24 30.10 	 17.48993   0.00965  18.19338   0.00038  19.00002   0.01132  20.27780   0.01343   0.10319   0.47114   2.6150
647 21 23 28.30  46 24 31.40 	 17.21267   0.01126  18.16136   0.02613  19.24172   0.00116  20.82016   0.01476   0.13168   0.49807   2.5672
648 21 23 46.20  46 24 29.90 	 18.74969   0.03191  19.66290   0.04747  20.09730   0.00547  21.87769   0.06923  -0.47881   1.34600  51.4261
649 21 23 37.10  46 24 32.50 	 17.42196   0.00362  18.12866   0.00933  18.93271   0.01252  20.14296   0.01656   0.09735   0.40620   2.7025
650 21 23 24.60  46 24 33.90 	 19.95655   0.02078  20.88101   0.01578  21.86990   0.08160  23.05945   0.14611   0.06443   0.20066  51.3746
651 21 23 16.50  46 24 35.70 	 19.41496   0.03586  20.14485   0.03656  21.28036   0.02860  22.49143   0.10831   0.40562   0.07556   2.7864
652 21 23 36.30  46 24 34.00 	 20.02554   0.07493  20.89057   0.01131  21.86110   0.07229  23.14723   0.19418   0.10550   0.31559   2.7341
653 21 23 11.10  46 24 36.60 	 18.19469   0.00288  18.77994   0.00723  19.50084   0.01550  20.81177   0.01773   0.13564   0.59004   2.5293
654 21 23 46.40  46 24 33.60 	 17.42910   0.00195  18.43111   0.00796  19.70668   0.02253  21.31533   0.01719   0.27357   0.33307  51.3109
655 21 23 29.00  46 24 36.20 	 16.75909   0.00137  17.49903   0.01102  18.23171   0.00289  19.43158   0.01146  -0.00727   0.46720   2.6557
656 21 23 29.50  46 24 38.00 	 19.85248   0.05044  20.92328   0.01439  21.72158   0.10245  23.48387   0.06986  -0.27251   0.96399   2.2759
657 21 23 39.00  46 24 37.10 	 18.34899   0.02157  19.12328   0.01634  20.09694   0.01477  21.53179   0.02936   0.19938   0.46118   2.6855
658 21 23 14.10  46 24 40.10 	 18.24676   0.03527  18.92800   0.04084  19.71198   0.01612  21.26726   0.04696   0.10274   0.77129   2.9066
659 21 23 42.60  46 24 37.40 	 19.46751   0.06920  20.27327   0.05142  21.34045   0.12126  22.72199   0.18732   0.26140   0.31437  51.3804
660 21 23 40.90  46 24 38.30 	 17.72217   0.00641  18.40604   0.01940  19.21848   0.00560  20.48088   0.00468   0.12857   0.44996   2.6257
661 21 23 13.50  46 24 41.10 	 18.85736   0.00689  19.60168   0.03447  20.59331   0.02288  21.99838   0.03001   0.24732   0.41343   2.6372
662 21 23 15.10  46 24 41.20 	 18.76165   0.01453  19.55158   0.02415  20.61673   0.04176  22.05341   0.06765   0.27522   0.37153   3.1153
663 21 23 27.20  46 24 42.10 	 19.42051   0.02190  20.60081   0.05021  22.02960   0.01592  99.99900   0.00000   0.24850  99.99900  51.2999
664 21 23 10.80  46 24 43.70 	 18.45010   0.00000  19.11106   0.00000  20.07507   0.00000  21.32718   0.00000   0.30304   0.28810  99.9990
665 21 23 24.70  46 24 43.10 	 18.76525   0.02717  19.46434   0.00109  20.12545   0.01347  21.17870   0.03093  -0.03798   0.39214   2.6999
666 21 23 24.20  46 24 43.50 	 18.74339   0.02266  19.50504   0.02543  20.54484   0.02675  21.84724   0.03185   0.27815   0.26260   2.5987
667 21 23 36.20  46 24 43.20 	 16.92335   0.00785  17.58719   0.00488  18.25689   0.00788  19.46388   0.00502   0.00586   0.53729   2.7250
668 21 23 18.80  46 24 45.20 	 17.70871   0.03335  18.35009   0.01062  19.13157   0.01359  20.31916   0.00916   0.14010   0.40612   2.7048
669 21 23 31.10  46 24 44.20 	 20.14797   0.02177  99.99900   0.00000  22.47433   0.18630  24.84494   0.37869  99.99900  99.99900  51.1759
670 21 23 41.90  46 24 43.60 	 15.56962   0.00683  16.58007   0.00617  17.95652   0.00734  19.80824   0.00599   0.36600   0.47527   2.6062
671 21 23 26.00  46 24 45.40 	 17.05587   0.00652  17.69588   0.01918  18.36480   0.00442  19.60046   0.00520   0.02891   0.56674   2.7587
672 21 23 41.50  46 24 43.90 	 20.00299   0.07031  20.73961   0.06929  21.78923   0.37428  23.30951   0.18028   0.31299   0.47067   2.7264
673 21 23 34.30  46 24 44.70 	 16.00745   0.00540  16.80794   0.00554  17.68581   0.00703  19.00130   0.01534   0.07739   0.43762   2.6096
674 21 23 42.30  46 24 44.10 	 19.40277   0.05319  20.22663   0.01571  21.09522   0.04911  22.46257   0.04320   0.04474   0.49875   2.6620
675 21 23 38.20  46 24 44.80 	 19.53283   0.04307  20.51990   0.10182  21.90855   0.23859  23.83698   0.11003   0.40158   0.53979  51.2921
676 21 23 15.80  46 24 47.00 	 19.72281   0.06211  20.59892   0.09622  21.64358   0.07623  23.07487   0.06242   0.16857   0.38661  51.3593
677 21 23 29.30  46 24 46.50 	 16.00808   0.00429  16.68342   0.00972  17.28920   0.00308  18.55493   0.00813  -0.06956   0.65994   2.6938
678 21 23 10.30  46 24 49.00 	 19.51888   0.05162  20.59389   0.21240  21.56355   0.00874  23.49498   0.14228  -0.10534   0.96177  99.9990
679 21 23 39.20  46 24 46.50 	 19.39690   0.02511  20.14379   0.02380  20.98016   0.04435  22.18588   0.00848   0.08948   0.36935   2.0646
680 21 23 41.00  46 24 46.60 	 17.24220   0.00874  18.00023   0.00574  18.91571   0.00746  20.14310   0.01286   0.15746   0.31190   2.6368
681 21 23 28.10  46 24 48.00 	 19.32108   0.01000  20.22793   0.04819  21.10852   0.02895  22.58628   0.02934  -0.02626   0.59718  51.3119
682 21 23 37.70  46 24 47.10 	 17.72348   0.01404  18.52080   0.02075  19.30362   0.00965  20.89075   0.01942  -0.01451   0.80432   2.7590
683 21 23 40.00  46 24 47.20 	 19.91653   0.06163  21.08876   0.10774  22.49578   0.36397  24.06247   0.19852   0.23480   0.15966  51.2920
684 21 23 34.60  46 24 48.00 	 99.99900   0.00000  22.45395   0.31633  99.99900   0.00000  99.99900   0.00000  99.99900  99.99900  99.9990
685 21 23 31.10  46 24 48.60 	 18.22985   0.00689  19.15077   0.01876  20.41518   0.00183  22.07120   0.04696   0.34350   0.39160   2.2493
686 21 23 29.50  46 24 48.80 	 17.84667   0.00856  18.61817   0.01743  19.36387   0.00589  20.59791   0.03661  -0.02580   0.48834   2.6768
687 21 23 43.90  46 24 48.10 	 18.33669   0.00703  19.38049   0.02762  20.71830   0.02137  22.48749   0.10260   0.29401   0.43138   2.5265
688 21 23 16.90  46 24 51.30 	 16.96498   0.01012  17.58041   0.01193  18.37001   0.00358  19.55092   0.01859   0.17416   0.39132   2.6699
689 21 23 29.00  46 24 50.40 	 18.53118   0.01453  19.32872   0.02186  20.04225   0.00962  21.23804   0.01783  -0.08400   0.48225   2.8015
690 21 23 32.00  46 24 50.20 	 15.13461   0.00349  15.55677   0.00263  16.08226   0.00393  17.62513   0.00763   0.10333   1.01738   2.8872
691 21 23 45.40  46 24 48.90 	 19.77109   0.03443  20.53319   0.10474  21.65747   0.04484  23.25050   0.20276   0.36218   0.46875  51.3169
692 21 23 21.70  46 24 51.40 	 18.23382   0.02129  18.91720   0.00649  19.82014   0.03452  21.06595   0.03374   0.21955   0.34288   2.5648
693 21 23 12.00  46 24 52.60 	 19.67701   0.03908  20.46277   0.06105  21.39220   0.06823  22.66612   0.04722   0.14367   0.34449  51.3830
694 21 23 38.60  46 24 50.80 	 16.27099   0.00802  16.96238   0.00329  17.70530   0.00873  18.90057   0.00876   0.05152   0.45236   2.6317
695 21 23 15.40  46 24 53.80 	 16.98656   0.00464  17.69270   0.00604  18.63377   0.01353  19.96783   0.00811   0.23494   0.39298   2.6350
696 21 23 21.00  46 24 53.30 	 19.59104   0.00307  20.53081   0.06459  21.71517   0.26986  23.43981   0.14030   0.24458   0.54028   2.3732
697 21 23 43.60  46 24 52.20 	 19.63583   0.02909  20.51366   0.03518  21.71515   0.28905  23.18019   0.58606   0.32365   0.26355  51.3139
698 21 23 39.50  46 24 53.00 	 19.80979   0.02619  20.67769   0.11513  21.45216   0.08588  22.79337   0.05866  -0.09342   0.56673   1.9426
699 21 23 17.80  46 24 56.70 	 21.38002   0.00000  23.18140   0.83897  24.25970   0.00000  99.99900   0.00000  -0.72308  99.99900  99.9990
700 21 23 35.00  46 24 56.00 	 19.73268   0.03701  20.67171   0.00656  21.29992   0.06488  22.89059   0.01800  -0.31084   0.96247  51.2967
701 21 23 24.80  46 24 57.10 	 18.24224   0.02673  18.99373   0.01115  19.87060   0.00787  21.04411   0.01991   0.12539   0.29663   2.6635
702 21 23 24.70  46 24 58.30 	 18.35551   0.02366  19.16233   0.00244  20.12358   0.05612  21.59365   0.00837   0.15442   0.50883   2.6328
703 21 23 26.00  46 24 59.40 	 19.24355   0.04088  20.18283   0.05015  21.14622   0.05817  22.55696   0.13023   0.02412   0.44734  51.3441
704 21 23 10.70  46 25  1.40 	 19.70864   0.12276  20.62419   0.00000  21.59247   0.00000  22.91917   0.23077   0.05273   0.35843  99.9990
705 21 23 28.50  46 25  1.00 	 17.12058   0.00817  17.81186   0.01979  18.50020   0.00379  19.67657   0.01319  -0.00295   0.48803   2.6850
706 21 23 30.20  46 25  0.80 	 18.07959   0.01490  18.90717   0.01544  19.78775   0.01507  21.15582   0.01121   0.05300   0.48749   2.6868
707 21 23 40.80  46 25  1.70 	 17.72049   0.92056  16.14213   0.00000  99.99900   0.00000  18.62147   0.00000  99.99900  99.99900  99.9990
708 21 23 17.40  46 25  4.90 	 16.67281   0.00540  17.15409   0.00857  17.82100   0.00622  19.06785   0.01041   0.18563   0.57994   2.7504
709 21 23 42.10  46 25  2.50 	 18.35411   0.00839  19.26719   0.01060  20.45570   0.05801  22.14553   0.03602   0.27544   0.50132   2.6080
710 21 23 40.60  46 25  2.90 	 13.85107   0.00493  14.21476   0.00189  14.73117   0.00647  16.30709   0.00852   0.15272   1.05951   2.8852
711 21 23 31.00  46 25  5.40 	 15.04413   0.00462  15.47471   0.00555  16.01003   0.00574  17.56337   0.00777   0.10474   1.01802   2.8867
712 21 23 26.30  46 25  6.20 	 22.81654   1.49092  99.99900   0.00000  99.99900   0.00000  99.99900   0.00000  99.99900  99.99900  99.9990
713 21 23 40.90  46 25  4.70 	 17.81393   0.04642  18.44955   0.01776  19.25022   0.09951  20.68911   0.03416   0.16506   0.63822   2.6468
714 21 23 15.70  46 25  7.20 	 18.72223   0.00808  19.38475   0.02617  20.18360   0.03266  21.44700   0.00584   0.13634   0.46454   3.0188
715 21 23 36.10  46 25  5.60 	 18.42643   0.02597  19.30333   0.03885  20.17030   0.03194  21.51619   0.02696  -0.00994   0.47893   2.5305
716 21 23 33.40  46 25  6.20 	 17.21582   0.00648  17.92744   0.00529  18.65056   0.00435  19.83711   0.00886   0.01150   0.46342   2.5895
717 21 23 10.70  46 25  8.40 	 18.76727   0.00000  19.51338   0.04657  20.25014   0.04499  21.22814   0.01047  -0.00935   0.24123  99.9990
718 21 23 34.20  46 25  6.20 	 19.08475   0.03057  20.01431   0.03193  21.00015   0.05898  22.57540   0.08624   0.05627   0.58940   2.7000
719 21 23 13.20  46 25  8.30 	 17.79698   0.00947  18.47910   0.01058  19.41859   0.00350  20.71172   0.00940   0.25736   0.35365   2.6769
720 21 23 16.20  46 25  8.70 	 17.73960   0.01830  18.40593   0.01852  19.27964   0.00711  20.61907   0.01114   0.20737   0.46572   2.6302
721 21 23 37.60  46 25  6.60 	 20.63924   0.07488  21.22743   0.08998  21.97329   0.10654  23.29112   0.12515   0.15767   0.57197  51.2152
722 21 23 10.50  46 25  9.90 	 17.66024   0.01061  18.23737   0.02737  18.97907   0.02317  20.10205   0.00000   0.16457   0.38128  99.9990
723 21 23 14.20  46 25 10.80 	 17.30907   0.00952  17.98793   0.00148  18.86336   0.00564  20.11756   0.00129   0.19658   0.37876   2.5522
724 21 23 44.20  46 25  7.90 	 20.18701   0.09867  20.86213   0.11045  21.61495   0.03105  23.28381   0.04426   0.07770   0.91604  51.2812
725 21 23 19.10  46 25 11.20 	 14.19598   0.00413  14.76845   0.00484  15.50656   0.00626  16.71980   0.00825   0.16564   0.47513   2.6481
726 21 23 27.40  46 25 10.80 	 17.85679   0.00653  18.56198   0.01357  19.33754   0.02794  20.48533   0.02911   0.07036   0.37223   2.6491
727 21 23 45.30  46 25  9.20 	 20.80958   0.12692  21.68323   0.15569  22.47729   0.40987  23.74467   0.31813  -0.07959   0.47332  51.2198
728 21 23 21.60  46 25 11.60 	 14.51135   0.00413  14.84809   0.00577  15.36540   0.00640  16.93051   0.01052   0.18057   1.04780   2.8599
729 21 23 24.50  46 25 11.60 	 18.57958   0.01858  19.28142   0.04039  20.27979   0.01773  21.51989   0.03726   0.29653   0.24174   2.7567
730 21 23 28.70  46 25 11.20 	 13.68587   0.00189  14.06500   0.00700  14.50943   0.00181  16.06622   0.00782   0.06530   1.11235   2.8986
731 21 23 40.90  46 25 10.30 	 17.32539   0.01036  17.94737   0.00968  18.70898   0.01473  19.94010   0.01541   0.13963   0.46951   2.6278
732 21 23 41.80  46 25 10.90 	 17.17897   0.00081  17.81631   0.00178  18.52444   0.01765  19.76199   0.00783   0.07078   0.52943   2.6691
733 21 23 18.60  46 25 13.90 	 18.51310   0.01142  19.22811   0.02629  20.18833   0.04613  21.52969   0.04676   0.24520   0.38114   2.6034
734 21 23 23.30  46 25 14.60 	 17.85262   0.01453  18.54649   0.00942  19.35363   0.01718  20.58195   0.00127   0.11326   0.42118   2.6277
735 21 23 11.40  46 25 16.30 	 15.15828   0.00769  15.72798   0.00280  16.44860   0.00728  17.63983   0.00991   0.15092   0.47061   2.6194
736 21 23 45.10  46 25 13.90 	 19.01065   0.01694  20.12121   0.05891  21.44359   0.06301  23.23316   0.15334   0.21182   0.46719   2.9326
737 21 23 24.70  46 25 17.50 	 19.74647   0.02870  20.62302   0.07770  21.48046   0.13521  22.86857   0.05641  -0.01911   0.53067   2.6136
738 21 23 20.50  46 25 20.50 	 17.74223   0.00663  18.51410   0.01173  19.61647   0.02125  21.21731   0.00249   0.33051   0.49846   2.5715
739 21 23 12.60  46 25 21.50 	 18.50364   0.01609  19.27346   0.03041  20.11582   0.01979  21.55529   0.05344   0.07255   0.59710   2.6693
740 21 23 26.40  46 25 20.40 	 18.07136   0.00357  18.80099   0.01931  19.64783   0.01799  21.00568   0.01844   0.11721   0.51100   2.6171
741 21 23 37.90  46 25 19.40 	 18.57004   0.02754  19.27952   0.25131  19.85627   0.45571  21.10101   0.34727  -0.13273   0.66799   2.6716
742 21 23 40.30  46 25 19.40 	 19.18270   0.02994  19.81979   0.02082  20.80039   0.08211  21.85962   0.11727   0.34351   0.07864  51.2862
743 21 23 42.80  46 25 19.90 	 18.71030   0.01807  19.57806   0.01898  20.71752   0.11552  22.38465   0.14719   0.27170   0.52767   2.5172
744 21 23 15.40  46 25 22.70 	 17.96803   0.00427  19.02955   0.01770  20.28144   0.00169  22.02433   0.04159   0.19037   0.49101   2.6747
745 21 23 24.50  46 25 22.30 	 19.29529   0.01604  20.07259   0.03006  21.10568   0.05643  22.47114   0.15270   0.25579   0.33237   2.7697
746 21 23 25.20  46 25 22.40 	 16.86937   0.00911  17.47240   0.00840  18.16173   0.00644  19.49417   0.00249   0.08629   0.64311   2.7241
747 21 23 23.10  46 25 22.60 	 18.72147   0.01747  19.94635   0.04571  21.41929   0.03310  23.53860   0.30580   0.24808   0.64635   2.6961
748 21 23 43.40  46 25 20.60 	 18.41824   0.01809  19.09410   0.01586  19.85954   0.02166  21.14332   0.01872   0.08958   0.51835   2.6286
749 21 23 31.20  46 25 21.90 	 18.09259   0.00669  18.87329   0.00293  19.81586   0.01457  21.14087   0.03491   0.16187   0.38243   2.5642
750 21 23 34.20  46 25 22.10 	 16.81736   0.00997  17.47328   0.00799  18.17918   0.00608  19.38000   0.00979   0.05000   0.49491   2.6573
752 21 23 37.60  46 25 22.00 	 14.06904   0.00226  14.63238   0.00228  15.27594   0.00564  16.37305   0.00780   0.08021   0.45355   2.6494
753 21 23 15.90  46 25 24.20 	 16.03388   0.00355  16.71754   0.00114  17.61790   0.00476  18.90385   0.00971   0.21670   0.38559   2.6062
754 21 23 27.40  46 25 23.20 	 18.93342   0.00617  19.88321   0.01698  21.15891   0.04504  22.65138   0.07355   0.32590   0.21679   2.4962
755 21 23 31.70  46 25 23.60 	 15.40885   0.00410  16.51742   0.00060  18.02972   0.00650  19.72920   0.02560   0.40374   0.18718   2.7776
756 21 23 20.10  46 25 25.30 	 19.11580   0.03744  20.08165   0.03526  21.79632   0.11353  23.53789   0.08169   0.74882   0.02691   2.3622
757 21 23 16.30  46 25 26.40 	 17.51360   0.01068  18.18658   0.00501  19.02107   0.01918  20.27152   0.02192   0.16152   0.41595   2.7117
758 21 23 33.90  46 25 24.80 	 19.74503   0.06164  20.77446   0.02275  21.73297   0.19084  23.00059   0.09546  -0.07093   0.30912  51.3315
759 21 23 22.00  46 25 27.30 	 19.38581   0.03873  20.19672   0.05553  21.50430   0.06894  23.06866   0.03428   0.49667   0.25678   2.5739
760 21 23 19.20  46 25 27.70 	 15.66201   0.00247  16.27201   0.00833  17.11674   0.00583  18.31670   0.01002   0.23472   0.35524   2.5999
761 21 23 32.50  46 25 26.50 	 19.32722   0.02303  20.11846   0.01805  21.18060   0.09742  22.72153   0.13353   0.27091   0.47879  51.3286
762 21 23 27.00  46 25 27.30 	 19.92519   0.02384  20.52876   0.06115  21.30283   0.07627  22.34898   0.06255   0.17050   0.27208  51.4280
763 21 23 24.30  46 25 27.80 	 18.46833   0.02006  19.25190   0.00198  20.07986   0.00832  21.41795   0.02457   0.04439   0.51012   2.7278
764 21 23 23.10  46 25 28.00 	 17.82140   0.00880  18.63897   0.01297  19.82071   0.01055  21.42153   0.03173   0.36418   0.41907   2.5312
765 21 23 35.30  46 25 27.00 	 16.45675   0.00135  17.11096   0.00641  17.80825   0.00126  19.05791   0.00685   0.04308   0.55237   2.6355
766 21 23 23.50  46 25 28.60 	 17.62745   0.00664  18.58753   0.00960  19.61699   0.02207  21.17420   0.01526   0.06938   0.52775   2.7426
767 21 23 13.40  46 25 29.60 	 19.35120   0.02045  20.11186   0.08281  21.04435   0.02032  22.63791   0.06719   0.17183   0.66107  51.3111
768 21 23 18.90  46 25 29.30 	 18.70217   0.07529  19.50213   0.04529  20.11270   0.15430  21.63620   0.16518  -0.18939   0.91293   2.9665
769 21 23 15.80  46 25 29.80 	 99.99900   0.00000  99.99900   0.00000  23.81519   1.39018  24.54044   0.00000  99.99900  99.99900  99.9990
770 21 23 39.40  46 25 29.20 	 19.28912   0.04511  20.35534   0.02629  21.55108   0.11723  22.91070   0.07608   0.12952   0.16388  51.3312
771 21 23 20.20  46 25 31.30 	 17.51413   0.00891  18.22049   0.00489  19.15556   0.00720  20.45600   0.00909   0.22872   0.36536   2.5589
772 21 23 21.90  46 25 31.20 	 17.97973   0.05324  18.63713   0.01574  19.47459   0.07390  20.47526   0.05937   0.18005   0.16322   2.6362
773 21 23 28.20  46 25 30.70 	 15.44532   0.00833  15.94927   0.00745  16.54182   0.00818  17.92551   0.00201   0.08861   0.79114   2.7626
774 21 23 19.30  46 25 31.80 	 18.47807   0.03815  19.65504   0.08289  20.82121   0.06490  22.80223   0.04542  -0.01079   0.81486   2.3424
775 21 23 24.00  46 25 31.40 	 16.90487   0.00635  17.53151   0.00662  18.24148   0.00300  19.44306   0.00165   0.08332   0.49162   2.6771
776 21 23 23.70  46 25 31.70 	 18.28577   0.03658  19.01660   0.04558  19.93572   0.06008  21.31721   0.11738   0.18828   0.46238   2.6778
777 21 23 34.20  46 25 30.70 	 17.62697   0.01612  18.50998   0.00460  20.03715   0.01382  21.74006   0.01548   0.64416   0.17574   2.6405
778 21 23 44.00  46 25 30.10 	 17.30328   0.00307  18.05412   0.00508  18.93059   0.00832  20.27704   0.01528   0.12563   0.46999   2.6612
779 21 23 21.70  46 25 33.10 	 16.55635   0.00323  17.09514   0.00915  17.76894   0.00542  18.95980   0.01029   0.13501   0.51706   2.6724
780 21 23 26.20  46 25 32.80 	 19.50764   0.05465  20.40358   0.06020  21.13312   0.03119  22.26159   0.05081  -0.16641   0.39894  51.3508
781 21 23 36.10  46 25 32.10 	 19.39281   0.01332  20.28009   0.04034  21.08745   0.04463  22.55677   0.01386  -0.07994   0.66197  51.3735
782 21 23 35.50  46 25 32.50 	 17.97652   0.00947  18.71539   0.01036  19.64901   0.01636  21.01973   0.00529   0.19476   0.43710   2.4747
783 21 23 39.90  46 25 33.50 	 17.64364   0.00097  18.37512   0.00939  19.34247   0.01379  20.75217   0.00972   0.23588   0.44234   2.5784
784 21 23 41.10  46 25 34.50 	 18.10577   0.04299  18.74324   0.05747  19.44109   0.03601  20.90607   0.05267   0.06037   0.76714   2.7782
785 21 23 28.90  46 25 36.00 	 19.10004   0.03875  19.91585   0.05939  20.74976   0.03855  21.92841   0.05520   0.01811   0.34473   2.6615
786 21 23 45.70  46 25 34.60 	 18.99407   0.04092  19.67419   0.06738  20.53228   0.04828  22.03499   0.02260   0.17798   0.64461   3.1578
787 21 23 17.60  46 25 38.00 	 18.27028   0.00699  18.93464   0.03106  19.79714   0.00080  21.03359   0.00819   0.19813   0.37396   2.6746
788 21 23 41.10  46 25 36.50 	 18.33079   0.04560  19.01968   0.02415  19.93795   0.06631  21.26540   0.08111   0.22937   0.40919   2.5310
789 21 23 42.50  46 25 37.30 	 17.82357   0.01069  18.46864   0.01012  19.19556   0.01177  20.39414   0.01206   0.08185   0.47165   2.6511
790 21 23 30.30  46 25 39.30 	 17.97422   0.00355  18.64215   0.02020  19.39791   0.01017  20.55070   0.02556   0.08783   0.39703   2.5802
791 21 23 26.00  46 25 39.70 	 19.36024   0.02304  20.02872   0.03537  21.02924   0.08268  22.32531   0.07477   0.33203   0.29555   1.9057
792 21 23 17.20  46 25 40.60 	 18.26705   0.01721  18.97273   0.00841  19.76258   0.00345  20.99261   0.01611   0.08418   0.44017   2.6237
793 21 23 16.80  46 25 40.80 	 18.18350   0.02049  19.08634   0.01138  20.33684   0.03276  22.13997   0.09879   0.34766   0.55262   2.5671
794 21 23 14.90  46 25 42.40 	 19.06559   0.02047  20.18954   0.05695  21.41214   0.06290  99.99900   0.00000   0.09864  99.99900   3.2779
795 21 23 36.50  46 25 40.50 	 15.58119   0.00375  16.08434   0.00712  16.73866   0.00640  18.13922   0.00905   0.15118   0.74623   2.7701
796 21 23 30.20  46 25 41.90 	 18.48765   0.02426  19.50093   0.03256  20.82198   0.04654  22.72701   0.05578   0.30777   0.58397   2.8132
797 21 23 21.10  46 25 42.90 	 15.76470   0.00626  16.66661   0.00720  18.02399   0.00065  19.82281   0.01057   0.45548   0.44144   2.5780
798 21 23 24.70  46 25 42.70 	 19.81238   0.04273  21.08645   0.14781  22.04484   0.16772  23.85461   0.16103  -0.31567   0.85136  51.3439
799 21 23 33.40  46 25 43.00 	 19.74140   0.02610  20.57539   0.05665  21.37030   0.11008  22.59409   0.05198  -0.03907   0.42887  51.2694
800 21 23 15.30  46 25 44.80 	 18.44914   0.02191  19.13094   0.01559  20.00880   0.01225  21.31404   0.02081   0.19606   0.42738   2.6822
801 21 23 38.80  46 25 42.80 	 18.77285   0.00662  19.57832   0.00962  20.36696   0.01985  21.69665   0.02772  -0.01682   0.54104   2.6871
802 21 23 27.60  46 25 44.70 	 19.45665   0.03578  20.23323   0.06670  21.09633   0.06485  22.40269   0.16771   0.08652   0.44326   2.3306
803 21 23 18.70  46 25 45.70 	 17.34518   0.00602  18.61899   0.01270  20.31135   0.03888  22.49387   0.04852   0.41856   0.49016   2.6147
804 21 23 43.30  46 25 43.80 	 19.29616   0.02091  20.15789   0.00982  21.14716   0.04814  22.53676   0.08667   0.12754   0.40033  51.2914
805 21 23 17.70  46 25 46.50 	 18.36597   0.00052  19.03231   0.01172  19.77593   0.00535  21.05698   0.01777   0.07728   0.53743   2.7921
806 21 23 28.30  46 25 45.90 	 19.28351   0.02738  20.06682   0.05598  21.31133   0.06268  22.67297   0.02200   0.46119   0.11714  51.2957
807 21 23 39.90  46 25 45.60 	 20.24214   0.12600  21.12979   0.10869  21.88010   0.01070  23.21193   0.13968  -0.13735   0.58152  51.3420
808 21 23 41.10  46 25 45.90 	 19.53717   0.03015  20.32991   0.06923  21.26700   0.02756  22.49323   0.05894   0.14435   0.28915  51.2532
809 21 23 46.50  46 25 46.00 	 17.78925   0.00723  18.50202   0.01168  19.37980   0.00602  20.60828   0.00618   0.16501   0.35070  51.2623
810 21 23 39.20  46 25 48.00 	 19.01394   0.03213  19.86819   0.03716  20.66634   0.01746  22.12568   0.07035  -0.05608   0.66118   2.8401
811 21 23 10.40  46 25 51.60 	 18.01676   0.02060  18.72405   0.01454  19.60007   0.02197  20.87276   0.00000   0.16873   0.39668  99.9990
812 21 23 20.70  46 25 51.00 	 16.11960   0.00504  16.71352   0.00476  17.43796   0.00515  18.64435   0.01103   0.13052   0.48195   2.6530
813 21 23 14.90  46 25 51.50 	 18.81155   0.01531  19.51678   0.05141  20.39642   0.02542  21.61535   0.06131   0.17441   0.33928   2.5452
814 21 23 18.20  46 25 51.20 	 19.90859   0.03012  20.61160   0.06691  21.57247   0.01284  22.72663   0.08098   0.25786   0.19330  51.2420
815 21 23 29.80  46 25 50.20 	 16.09241   0.00798  16.67886   0.00685  17.35638   0.00444  18.52257   0.00847   0.09108   0.48867   2.6901
816 21 23 26.10  46 25 50.60 	 17.50493   0.02986  18.19666   0.02849  18.97882   0.00271  20.12724   0.03322   0.09043   0.36625   2.6636
817 21 23 45.20  46 25 48.80 	 17.05695   0.00808  17.83087   0.00046  18.91692   0.00829  20.41520   0.02597   0.31212   0.41223   2.6163
818 21 23 40.60  46 25 50.20 	 19.30703   0.05437  20.19831   0.08710  21.55015   0.11346  23.46058   0.20137   0.46057   0.55859  51.3010
819 21 23 41.20  46 25 50.10 	 19.05498   0.00663  19.84328   0.04026  20.82383   0.02240  22.41455   0.02996   0.19224   0.61017  51.2947
820 21 23 46.60  46 25 49.70 	 19.73828   0.04682  20.42265   0.08052  21.78919   0.05511  23.10600   0.00480   0.68217  -0.04973  51.2598
821 21 23 26.20  46 25 52.60 	 17.50376   0.04719  18.17580   0.00895  18.89003   0.02816  20.22449   0.02809   0.04219   0.62024   2.6922
822 21 23 40.70  46 25 51.70 	 18.76486   0.02411  19.63374   0.02602  20.81796   0.03526  22.64829   0.01616   0.31535   0.64611   2.7230
823 21 23 35.30  46 25 52.90 	 19.14236   0.03341  20.04372   0.02568  21.20759   0.02654  22.44432   0.02080   0.26251   0.07285   2.4318
824 21 23 20.40  46 25 54.50 	 17.82465   0.01076  18.43898   0.01943  19.14848   0.00849  20.32688   0.01576   0.09518   0.46890   2.6349
825 21 23 46.60  46 25 51.80 	 19.62650   0.08138  20.31341   0.02598  21.85103   0.24397  23.27440   0.08317   0.85070  -0.11425  51.2261
826 21 23 33.00  46 25 53.30 	 19.91483   0.06019  20.56198   0.07486  21.75342   0.08502  23.40816   0.11184   0.54428   0.46332   2.6360
827 21 23 19.60  46 25 54.90 	 17.23509   0.00811  17.88521   0.00287  18.59904   0.00471  19.83079   0.01109   0.06370   0.51793   2.7029
828 21 23 33.30  46 25 54.10 	 18.13472   0.01572  18.89564   0.01079  19.75294   0.02440  21.02423   0.06067   0.09638   0.41399   2.6241
829 21 23 27.40  46 25 55.80 	 19.85133   0.03856  20.78325   0.09150  21.63125   0.08902  22.90972   0.03752  -0.08393   0.43048   2.4963
830 21 23 39.20  46 25 55.70 	 19.75065   0.07316  20.45185   0.02218  21.28137   0.03780  22.53246   0.08038   0.12833   0.42156  51.3395
831 21 23 39.60  46 25 55.70 	 18.36487   0.00683  19.06010   0.01504  19.93750   0.01619  21.23087   0.02303   0.18217   0.41597   2.6564
832 21 23 23.70  46 25 58.90 	 19.48785   0.06836  20.34707   0.02272  21.54218   0.10321  22.75456   0.08051   0.33588   0.01728   2.1757
833 21 23 20.20  46 26  1.10 	 17.33465   0.00148  17.98527   0.01081  18.76684   0.01668  20.03302   0.02182   0.13094   0.48461   2.6181
834 21 23 38.40  46 26  0.50 	 15.47436   0.00347  17.00108   0.00363  19.19106   0.01134  21.86690   0.02654   0.66325   0.48586   2.6650
835 21 23 11.20  46 26  3.10 	 19.50263   0.06487  20.31809   0.07819  21.52443   0.09156  23.30357   0.08418   0.39088   0.57280  51.2776
836 21 23 46.30  46 25 59.70 	 16.72880   0.00755  17.24053   0.00101  17.83596   0.03884  19.43460   0.00508   0.08369   1.00322  51.3848
837 21 23 41.10  46 26  0.60 	 18.13604   0.01882  18.86848   0.02046  19.79397   0.02813  21.14962   0.01837   0.19304   0.43017   2.6105
838 21 23 37.20  46 26  3.00 	 16.83802   0.00769  17.44956   0.00266  18.19780   0.00779  19.38620   0.01321   0.13670   0.44016   2.6680
839 21 23 12.60  46 26  5.50 	 17.89971   0.01199  18.54088   0.01200  19.34282   0.00993  20.57595   0.01059   0.16077   0.43119   2.2238
840 21 23 47.20  46 26  2.20 	 17.56826   0.07166  18.32590   0.05157  19.47328   0.05111  21.04462   0.06194   0.38973   0.42397  99.9990
841 21 23 30.70  46 26  4.10 	 19.73967   0.08191  20.81586   0.08920  21.62686   0.05949  23.10134   0.07678  -0.26519   0.66348   3.0895
842 21 23 46.80  46 26  3.40 	 18.27355   0.00263  18.99250   0.02578  19.94840   0.02997  21.21428   0.00851   0.23694   0.30999  99.9990
843 21 23 16.40  46 26  7.90 	 18.04965   0.01575  18.78396   0.01517  19.61761   0.01630  20.91407   0.03067   0.09934   0.46281   2.7213
844 21 23 13.50  46 26  8.60 	 17.95353   0.00489  18.64953   0.00404  19.50627   0.02384  20.84003   0.00727   0.16073   0.47702   2.7704
845 21 23 22.30  46 26  8.10 	 18.95042   0.01045  19.67203   0.04389  20.80123   0.06712  22.19626   0.05331   0.40760   0.26582   2.6192
846 21 23 12.40  46 26 10.70 	 18.11251   0.00366  18.92465   0.02429  20.03791   0.02441  21.59534   0.01714   0.30112   0.44417   2.6650
847 21 23 12.10  46 26 10.90 	 18.43201   0.02229  19.06642   0.01960  19.97031   0.00734  21.24985   0.02111   0.26947   0.37566   2.7379
848 21 23 12.80  46 26 10.90 	 18.71811   0.03485  19.52127   0.04264  20.65747   0.01097  22.07419   0.06187   0.33303   0.28052  51.3183
849 21 23 20.30  46 26 14.30 	 19.67739   0.02220  20.43456   0.04828  21.51529   0.08426  23.16641   0.02183   0.32357   0.57038  51.3437
850 21 23 30.70  46 26 14.90 	 13.85298   0.00376  14.32569   0.00221  14.94480   0.00282  16.25216   0.00829   0.14640   0.68825   2.7303
851 21 23 25.50  46 26 16.10 	 16.54358   0.00560  17.18138   0.00360  17.97938   0.00192  19.14403   0.00456   0.16019   0.36666   2.6161
852 21 23 23.30  46 26 17.30 	 19.27438   0.03314  20.07733   0.04794  21.05193   0.06041  22.48514   0.04946   0.17165   0.45861   2.6148
853 21 23 41.00  46 26 15.60 	 19.83704   0.02509  20.45173   0.00437  21.54959   0.08485  22.83150   0.05189   0.48316   0.18406   2.2144
854 21 23 22.40  46 26 17.50 	 19.30958   0.04075  20.47032   0.06712  21.64725   0.14504  23.50318   0.13868   0.01619   0.67901  51.3783
855 21 23 14.70  46 26 18.30 	 15.83289   0.00449  16.42806   0.00405  17.20484   0.00891  18.43873   0.00897   0.18162   0.45710   2.6178
856 21 23 26.40  46 26 17.70 	 18.22845   0.00594  18.96458   0.01999  19.75526   0.02738  20.97612   0.03898   0.05455   0.43018   2.7222
857 21 23 34.10  46 26 17.10 	 16.22078   0.00573  16.83505   0.00446  17.60125   0.00835  18.80466   0.00481   0.15192   0.43722   2.6332
858 21 23 20.30  46 26 18.50 	 18.17575   0.00755  18.82711   0.02689  19.51243   0.01502  20.76041   0.02593   0.03397   0.56266   2.7811
859 21 23 30.50  46 26 18.70 	 19.55689   0.14247  20.02647   0.14914  20.95928   0.12560  22.18559   0.25573   0.46323   0.29349   2.3053
860 21 23 40.70  46 26 18.30 	 19.79630   0.05475  20.60235   0.09962  21.53221   0.00356  22.76792   0.09061   0.12380   0.30585  51.4105
861 21 23 11.30  46 26 22.00 	 18.69836   0.01161  19.36247   0.01217  99.99900   0.00000  99.99900   0.00000  99.99900  99.99900   2.2379
862 21 23 45.10  46 26 19.10 	 15.68515   0.00548  16.24559   0.00747  16.95433   0.00727  18.20024   0.01084   0.14830   0.53718   2.6496
863 21 23 39.00  46 26 20.40 	 18.75031   0.02405  19.69958   0.04755  21.34622   0.09453  23.32640   0.04291   0.69738   0.33354   3.1067
864 21 23 27.60  46 26 21.70 	 19.80216   0.02281  20.52668   0.05000  21.67986   0.10671  22.93530   0.08492   0.42867   0.10226  50.9879
865 21 23 41.70  46 26 20.50 	 16.22351   0.00490  17.20988   0.00610  18.37760   0.04064  19.99492   0.04217   0.18136   0.44960   2.6004
866 21 23 19.70  46 26 22.90 	 19.35852   0.00363  20.27769   0.07736  21.51904   0.05604  22.89345   0.04218   0.32219   0.13305  51.2927
867 21 23 17.70  46 26 23.20 	 17.52473   0.00469  18.42498   0.00921  20.09653   0.03265  21.91091   0.04761   0.77130   0.14283   2.5579
868 21 23 21.90  46 26 23.20 	 18.21321   0.00227  18.90753   0.01391  19.75346   0.01679  20.97165   0.02687   0.15162   0.37225   2.5453
869 21 23 24.80  46 26 23.10 	 19.59898   0.05032  20.60560   0.03035  21.57243   0.05833  23.35273   0.03373  -0.03978   0.81346  51.3481
870 21 23 16.90  46 26 24.50 	 19.22424   0.05374  20.16690   0.07195  21.51273   0.17743  23.03077   0.23982   0.40318   0.17221   1.9816
871 21 23 16.00  46 26 24.90 	 18.22339   0.01038  18.89759   0.01141  19.72580   0.02183  20.97598   0.01137   0.15401   0.42197   2.6144
872 21 23 19.50  46 26 24.90 	 18.45959   0.00948  19.34492   0.02004  20.67462   0.06229  22.41964   0.02036   0.44437   0.41532   2.4106
873 21 23 20.20  46 26 25.10 	 17.79864   0.00867  18.44983   0.00643  19.29491   0.00082  20.58589   0.00247   0.19389   0.44590   2.7041
874 21 23 27.90  46 26 24.80 	 17.02251   0.00265  17.75857   0.00951  18.97284   0.00345  20.47230   0.01018   0.47822   0.28518   2.5864
875 21 23 23.40  46 26 25.30 	 19.77918   0.04798  20.77805   0.10308  21.79425   0.02017  23.08766   0.09652   0.01734   0.27721  51.3412
876 21 23 43.90  46 26 23.30 	 18.76151   0.00670  19.54117   0.01945  20.35648   0.02861  21.77935   0.05456   0.03565   0.60757   2.6624
877 21 23 41.70  46 26 23.70 	 16.09863   0.00852  16.58929   0.00921  17.22814   0.01008  18.54931   0.00720   0.14819   0.68232   2.6886
878 21 23 22.60  46 26 25.70 	 18.30396   0.01715  19.08293   0.01163  20.23765   0.02146  21.71866   0.02964   0.37574   0.32629   2.5821
879 21 23 37.00  46 26 25.20 	 15.32314   0.00620  16.32570   0.00679  17.89717   0.00282  19.88091   0.00573   0.56891   0.41227   2.5747
880 21 23 36.10  46 26 25.30 	 16.70454   0.00084  17.84217   0.00799  19.35888   0.01684  21.13231   0.00405   0.37907   0.25672   2.6136
881 21 23 33.40  46 26 25.70 	 19.64697   0.05956  20.44399   0.02873  21.35801   0.07927  22.63255   0.01683   0.11699   0.36052  51.3690
882 21 23 31.30  46 26 26.10 	 16.99006   0.00236  17.70321   0.00997  18.64455   0.01553  20.06937   0.01805   0.22819   0.48349   2.6609
883 21 23 17.80  46 26 27.50 	 17.94957   0.01290  18.60865   0.00320  19.45671   0.01523  20.76979   0.01726   0.18899   0.46501   2.6755
884 21 23 33.00  46 26 27.90 	 17.47879   0.00690  18.22703   0.01755  19.32061   0.01338  20.75886   0.01629   0.34535   0.34467   2.6394
885 21 23 27.60  46 26 29.10 	 14.80638   0.00230  15.37878   0.00463  16.09250   0.00689  17.31572   0.00775   0.14132   0.50950   2.6554
886 21 23 34.10  46 26 29.00 	 19.58930   0.03345  20.50893   0.07450  21.29272   0.10552  22.46864   0.04976  -0.13582   0.39212  51.2988
887 21 23 16.40  46 26 30.90 	 18.08780   0.01060  18.75421   0.01618  19.56737   0.01321  20.71017   0.01903   0.14676   0.32963   2.6326
888 21 23 24.00  46 26 30.30 	 18.37407   0.00394  19.01326   0.01404  19.76527   0.00483  20.92348   0.00222   0.11281   0.40621   2.7120
889 21 23 20.00  46 26 31.40 	 17.11178   0.00840  17.70776   0.00277  18.46983   0.01115  19.64354   0.01163   0.16609   0.41163   2.6249
890 21 23 14.00  46 26 32.20 	 18.32126   0.02512  19.18085   0.03164  20.05210   0.01917  21.55938   0.03208   0.01165   0.63602   2.6709
891 21 23 25.00  46 26 31.90 	 19.07081   0.03838  19.81251   0.03935  20.82357   0.02370  22.22637   0.02631   0.26936   0.39174  99.9990
892 21 23 29.00  46 26 31.90 	 19.79433   0.04470  20.79438   0.02012  22.17535   0.05817  23.65461   0.42958   0.38093   0.09829  99.9990
893 21 23 16.90  46 26 33.70 	 18.94465   0.02733  19.75151   0.04727  20.56736   0.04854  22.26702   0.05311   0.00900   0.88380  99.9990
894 21 23 40.50  46 26 33.10 	 18.89166   0.02364  19.67497   0.03586  20.58321   0.03292  21.76551   0.05272   0.12494   0.27405  99.9990
895 21 23 18.20  46 26 36.10 	 17.65594   0.00941  18.48628   0.00875  19.58381   0.00378  21.02748   0.01458   0.26719   0.34614  99.9990
896 21 23 20.60  46 26 36.60 	 19.16336   0.02204  20.05258   0.09363  21.39241   0.05838  23.07569   0.06975   0.45061   0.34345  99.9990
897 21 23 33.40  46 26 36.60 	 13.65996   0.00412  14.59089   0.00454  16.01405   0.00606  17.86002   0.00951   0.49221   0.42282  99.9990
898 21 23 36.80  46 26 37.00 	 19.67151   0.04170  20.48664   0.02572  21.40059   0.09713  22.85889   0.28318   0.09883   0.54434  99.9990
899 21 23 25.00  46 26 39.20 	 19.91411   0.06371  20.61845   0.08358  21.45574   0.04605  22.84144   0.10315   0.13296   0.54841  99.9990
900 21 23 33.60  46 26 38.80 	 99.99900   0.00000  17.91264   0.57495  18.46811   0.68965  20.82416   0.00000  99.99900   1.80057  99.9990
901 21 23 39.90  46 26 39.00 	 18.40438   0.00000  19.14675   0.00000  20.02220   0.00000  21.20775   0.01038   0.13309   0.31008  99.9990
902 21 23 31.00  46 26 41.10 	 17.99316   0.01833  18.68118   0.00897  19.32593   0.01079  99.99900   0.00000  -0.04328  99.99900  99.9990
904 21 23 34.30  46 26 40.90 	 99.99900   0.00000  99.99900   0.00000  21.90026   0.06438  99.99900   0.00000  99.99900  99.99900  99.9990

